A mesh-free deep energy method for phase-field modeling of thermally driven brittle fracture

Phase-field simulation of thermally driven fracture requires resolving localized crack bands whose paths are unknown in advance and thermal boundary layers whose thickness evolves during the transient. Neural energy-based computations of thermal fracture have so far started from defects placed in advance. This paper proposes a mesh-free deep energy method based on multiresolution neural representations that predicts spontaneous crack nucleation, crack spacing, and selective crack propagation and arrest under transient thermal loading. Two networks, each with its own multiresolution encoding, represent the displacement and phase fields and the transient temperature, and the mechanical energy and the incremental functional of the backward Euler heat equation are estimated on integration points redrawn at every iteration. Restricting irreversibility to the crack set, carrying the optimizer state across load steps and decaying the learning rates within each step help prevent spurious damage accumulation. On two notched plates the initiation peak loads agree closely with an independent finite element reference. On a quenched glass strip under an analytical temperature field the crack path changes from straight to oscillatory and then to branched, with an oscillation threshold close to the linear stability prediction. Under a prescribed boundary temperature a quenched ceramic slab forms a crack array of the type observed in experiment, with a spacing close to that of a published benchmark. On the slab and a quenched annulus the arrays are denser than those of a finite element computation on the same material field. No crack paths, nucleation sites or crack-adapted meshes are prescribed.

==> figures/data/ringdir_dem_bore_T280.csv <==
a_l0,d_l0
3.8420,22.4157
4.9200,22.6576
5.9980,22.8995
7.0759,23.1414
8.1539,23.3833
9.2319,23.6252
10.3098,23.8671
11.3878,28.1272
12.4658,28.4094
13.5438,34.4299
14.6217,34.7686
15.6997,35.1073
16.7777,35.4459
17.8557,35.7846
18.9336,36.1232
20.0116,36.4619
21.0896,36.8005
22.1675,61.8986
23.2455,62.4631
24.3235,63.0275
25.4015,63.5919
26.4794,64.1563
27.5574,64.7208
28.6354,65.2852
29.7134,65.8496
30.7913,66.4140
31.8693,66.9785
32.9473,67.5429
34.0252,68.1073
35.1032,68.6717
36.1812,69.2362
37.2592,69.8006
38.3371,70.3650
39.4151,70.9294
40.4931,71.4939
41.5711,72.0583
42.6490,72.6227
43.7270,73.1871
44.8050,73.7516
45.8830,74.3160
46.9609,74.8804
48.0389,75.4449
49.1169,76.0093
50.1948,76.5737
51.2728,77.1381
52.3508,77.7026
53.4288,78.2670
54.5067,78.8314
55.5847,79.3958
56.6627,79.9603
57.7407,80.5247
58.8186,81.0891
59.8966,122.4803
60.9746,123.3269
62.0525,124.1736
63.1305,125.0202
64.2085,125.8668
65.2865,126.7135
66.3644,127.5601
67.4424,128.4068
68.5204,129.2534
69.5984,260.2001
70.6763,261.8933
71.7543,263.5866
72.8323,265.2799
73.9102,266.9732
74.9882,268.6664
76.0662,270.3597
77.1442,272.0530
78.2221,273.7463


==> figures/data/ringdir_dem_bore_T380.csv <==
a_l0,d_l0
7.0763,18.0627
9.0618,32.4580
11.0472,32.8045
13.0327,37.2949
15.0181,43.0683
17.0036,50.7661
18.9890,51.2859
20.9745,51.8057
22.9599,52.3255
24.9454,52.8453
26.9308,53.3651
28.9163,53.8849
30.9017,54.4046
32.8872,54.9244
34.8727,83.1663
36.8581,83.9460
38.8436,84.7257
40.8290,85.5054
42.8145,86.2851
44.7999,87.0648
46.7854,87.8444
48.7708,88.6241
50.7563,89.4038
52.7417,90.1835
54.7272,90.9632
56.7126,91.7429
58.6981,92.5226
60.6835,93.3022
62.6690,94.0819
64.6544,94.8616
66.6399,95.6413
68.6253,96.4210
70.6108,97.2007
72.5962,97.9803
74.5817,98.7600
76.5671,99.5397
78.5526,100.3194
80.5380,101.0991
82.5235,101.8788
84.5089,102.6585
86.4944,103.4381
88.4798,104.2178
90.4653,104.9975
92.4507,105.7772
94.4362,106.5569
96.4216,107.3366
98.4071,108.1162
100.3925,108.8959
102.3780,109.6756
104.3634,110.4553
106.3489,111.2350
108.3343,112.0147
110.3198,112.7944
112.3052,113.5740
114.2907,114.3537
116.2761,153.5112
118.2616,154.5508
120.2470,155.5904
122.2325,156.6299
124.2179,157.6695
126.2034,238.0637
128.1888,239.6230
130.1743,482.3648
132.1597,485.4835
134.1452,488.6023
136.1306,491.7210
138.1161,494.8397
140.1015,497.9585
142.0870,501.0772


==> figures/data/ringdir_dem_bore_T480.csv <==
a_l0,d_l0
11.2908,24.2697
14.4587,25.8945
17.6266,36.2366
20.7946,39.6710
23.9625,48.1029
27.1304,48.6005
30.2983,70.1401
33.4662,70.8510
36.6342,71.5619
39.8021,72.2728
42.9700,85.1476
46.1379,85.9769
49.3058,86.8063
52.4738,87.6357
55.6417,106.1580
58.8096,107.1533
61.9775,108.1485
65.1454,109.1437
68.3134,110.1390
71.4813,111.1342
74.6492,112.1294
77.8171,113.1247
80.9850,114.1199
84.1530,115.1151
87.3209,116.1103
90.4888,117.1056
93.6567,118.1008
96.8246,119.0960
99.9926,120.0913
103.1605,121.0865
106.3284,152.6022
109.4963,153.8462
112.6642,155.0903
115.8322,156.3343
119.0001,157.5783
122.1680,158.8224
125.3359,160.0664
128.5039,161.3105
131.6718,162.5545
134.8397,163.7985
138.0076,165.0426
141.1755,166.2866
144.3435,167.5306
147.5114,168.7747
150.6793,170.0187
153.8472,171.2628
157.0151,172.5068
160.1831,173.7508
163.3510,174.9949
166.5189,176.2389
169.6868,177.4830
172.8547,178.7270
176.0227,179.9710
179.1906,181.2151
182.3585,182.4591
185.5264,183.7032
188.6943,184.9472
191.8623,186.1912
195.0302,187.4353
198.1981,188.6793
201.3660,189.9234
204.5339,191.1674
207.7019,192.4114
210.8698,193.6555
214.0377,194.8995
217.2056,196.1436
220.3735,197.3876
223.5415,397.2633
226.7094,399.7513
229.8773,402.2394
233.0452,404.7275
236.2131,407.2156
239.3811,409.7037


==> figures/data/ringdir_dem_bore_T580.csv <==
a_l0,d_l0
16.4853,39.6043
21.1107,35.8178
25.7361,34.3902
30.3615,38.6150
34.9869,50.1668
39.6123,70.9601
44.2376,89.6083
48.8630,90.5165
53.4884,91.4247
58.1138,92.3329
62.7392,106.5612
67.3646,125.5323
71.9899,126.7432
76.6153,127.9542
81.2407,129.1651
85.8661,130.3760
90.4915,157.9043
95.1169,159.3574
99.7423,160.8105
104.3676,162.2636
108.9930,163.7167
113.6184,165.1699
118.2438,166.6230
122.8692,168.0761
127.4946,169.5292
132.1199,170.9823
136.7453,172.4354
141.3707,173.8885
145.9961,175.3416
150.6215,176.7947
155.2469,178.2478
159.8722,179.7009
164.4976,181.1540
169.1230,182.6071
173.7484,184.0602
178.3738,185.5134
182.9992,186.9665
187.6245,188.4196
192.2499,189.8727
196.8753,191.3258
201.5007,240.9736
206.1261,242.7900
210.7515,244.6064
215.3769,246.4228
220.0022,248.2391
224.6276,250.0555
229.2530,251.8719
233.8784,253.6883
238.5038,255.5047
243.1292,257.3211
247.7545,259.1375
252.3799,260.9538
257.0053,262.7702
261.6307,264.5866
266.2561,266.4030
270.8815,268.2194
275.5068,270.0358
280.1322,271.8521
284.7576,273.6685
289.3830,275.4849
294.0084,277.3013
298.6338,279.1177
303.2591,280.9341
307.8845,282.7504
312.5099,284.5668
317.1353,286.3832
321.7607,288.1996
326.3861,386.6880
331.0114,389.1098
335.6368,391.5317
340.2622,393.9535
344.8876,396.3754
349.5130,398.7972
354.1384,401.2190
358.7638,403.6409
363.3891,406.0627
368.0145,1225.4537
372.6399,1232.7193
377.2653,1239.9848
381.8907,1247.2504
386.5161,1254.5159


==> figures/data/ringdir_dem_outer_T280.csv <==
a_l0,d_l0
3.8420,27.1575
4.9200,29.7886
5.9980,29.7040
7.0759,32.9103
8.1539,34.7466
9.2319,34.6470
10.3098,36.7066
11.3878,39.0409
12.4658,41.7085
13.5438,44.7866
14.6217,44.6564
15.6997,44.5261
16.7777,44.3959
17.8557,44.2656
18.9336,52.1600
20.0116,57.2067
21.0896,57.0373
22.1675,63.1867
23.2455,62.9985
24.3235,70.6617
25.4015,70.4500
26.4794,70.2384
27.5574,70.0267
28.6354,69.8151
29.7134,69.6034
30.7913,69.3918
31.8693,69.1801
32.9473,78.8211
34.0252,78.5792
35.1032,78.3373
36.1812,78.0954
37.2592,77.8535
38.3371,77.6116
39.4151,77.3697
40.4931,77.1278
41.5711,76.8859
42.6490,76.6440
43.7270,76.4021
44.8050,76.1602
45.8830,75.9183
46.9609,75.6764
48.0389,75.4345
49.1169,75.1926
50.1948,87.4425
51.2728,87.1603
52.3508,86.8781
53.4288,103.9150
54.5067,103.5764
55.5847,103.2377
56.6627,128.6238
57.7407,170.9340
58.8186,170.3696
59.8966,169.8052
60.9746,169.2408
62.0525,168.6763
63.1305,168.1119
64.2085,167.5475
65.2865,166.9831
66.3644,166.4186
67.4424,165.8542
68.5204,165.2898
69.5984,164.7254
70.6763,164.1609
71.7543,163.5965
72.8323,163.0321
73.9102,162.4677
74.9882,161.9032
76.0662,242.0082
77.1442,241.1616
78.2221,240.3149
79.3001,239.4683
80.3781,238.6217
81.4561,237.7750
82.5340,236.9284
83.6120,236.0817
84.6900,235.2351
85.7679,234.3885
86.8459,233.5418
87.9239,232.6952
89.0019,231.8486
90.0798,231.0019
91.1578,230.1553
92.2358,458.6173
93.3138,456.9240
94.3917,455.2307
95.4697,453.5374
96.5477,451.8442
97.6257,450.1509
98.7036,448.4576
99.7816,446.7643
100.8596,445.0711
101.9375,443.3778
103.0155,441.6845
104.0935,439.9912
105.1715,438.2980
106.2494,436.6047
107.3274,434.9114
108.4054,433.2181
109.4834,431.5249


==> figures/data/ringdir_dem_outer_T380.csv <==
a_l0,d_l0
7.0763,39.3012
9.0618,43.8926
11.0472,47.5738
13.0327,49.5945
15.0181,54.3980
17.0036,60.2689
18.9890,60.0957
20.9745,63.4473
22.9599,63.2638
24.9454,63.0804
26.9308,66.8280
28.9163,66.6330
30.9017,70.8673
32.8872,75.7065
34.8727,75.4837
36.8581,75.2610
38.8436,80.8104
40.8290,80.5705
42.8145,94.9361
44.7999,94.6526
46.7854,115.3400
48.7708,129.3676
50.7563,128.9778
52.7417,128.5880
54.7272,128.1981
56.7126,127.8083
58.6981,127.4184
60.6835,127.0286
62.6690,126.6387
64.6544,126.2489
66.6399,125.8591
68.6253,125.4692
70.6108,125.0794
72.5962,124.6895
74.5817,124.2997
76.5671,123.9099
78.5526,123.5200
80.5380,140.7202
82.5235,140.2747
84.5089,139.8291
86.4944,139.3836
88.4798,138.9381
90.4653,138.4925
92.4507,138.0470
94.4362,137.6015
96.4216,137.1559
98.4071,136.7104
100.3925,136.2649
102.3780,135.8193
104.3634,135.3738
106.3489,157.4163
108.3343,156.8965
110.3198,156.3767
112.3052,155.8569
114.2907,155.3371
116.2761,154.8173
118.2616,154.2976
120.2470,153.7778
122.2325,153.2580
124.2179,152.7382
126.2034,152.2184
128.1888,151.6986
130.1743,181.4146
132.1597,180.7908
134.1452,225.2089
136.1306,224.4292
138.1161,223.6495
140.1015,222.8698
142.0870,222.0901
144.0724,221.3104
146.0579,220.5307
148.0433,219.7511
150.0288,218.9714
152.0142,218.1917
153.9997,217.4120
155.9851,216.6323
157.9706,215.8526
159.9560,215.0730
161.9415,214.2933
163.9269,213.5136
165.9124,283.6452
167.8978,282.6056
169.8833,422.3491
171.8687,841.5794
173.8542,838.4607
175.8396,835.3419


==> figures/data/ringdir_dem_outer_T480.csv <==
a_l0,d_l0
11.2908,47.4545
14.4587,54.7138
17.6266,64.6617
20.7946,69.6356
23.9625,69.4365
27.1304,78.6790
30.2983,82.1886
33.4662,95.6103
36.6342,95.3338
39.8021,106.9395
42.9700,106.6285
46.1379,113.4054
49.3058,121.1503
52.4738,120.7949
55.6417,120.4394
58.8096,120.0840
61.9775,128.9384
65.1454,128.5557
68.3134,128.1729
71.4813,127.7901
74.6492,127.4073
77.8171,127.0245
80.9850,126.6417
84.1530,126.2590
87.3209,163.6390
90.4888,163.1414
93.6567,162.6438
96.8246,162.1462
99.9926,161.6486
103.1605,161.1510
106.3284,160.6533
109.4963,160.1557
112.6642,159.6581
115.8322,159.1605
119.0001,198.3286
122.1680,197.7066
125.3359,197.0846
128.5039,196.4625
131.6718,195.8405
134.8397,195.2185
138.0076,194.5965
141.1755,193.9745
144.3435,193.3524
147.5114,192.7304
150.6793,192.1084
153.8472,218.8416
157.0151,254.4858
160.1831,253.6565
163.3510,252.8271
166.5189,251.9977
169.6868,251.1684
172.8547,300.4068
176.0227,299.4116
179.1906,298.4164
182.3585,297.4211
185.5264,296.4259
188.6943,295.4307
191.8623,294.4354
195.0302,293.4402
198.1981,292.4450
201.3660,291.4497
204.5339,290.4545
207.7019,289.4593
210.8698,288.4640
214.0377,287.4688
217.2056,286.4736
220.3735,285.4783
223.5415,284.4831
226.7094,283.4879
229.8773,282.4927
233.0452,281.4974
236.2131,280.5022
239.3811,279.5070
242.5490,278.5117
245.7169,277.5165
248.8848,276.5213
252.0527,275.5260
255.2207,274.5308
258.3886,273.5356
261.5565,340.6754
264.7244,339.4314
267.8924,338.1873
271.0603,336.9433
274.2282,335.6993
277.3961,445.9403
280.5640,444.2816
283.7320,442.6229
286.8999,440.9641
290.0678,439.3054
293.2357,437.6467
296.4036,653.9820
299.5716,1302.9878


==> figures/data/ringdir_dem_outer_T580.csv <==
a_l0,d_l0
16.4853,55.7308
21.1107,65.5475
25.7361,79.6589
30.3615,81.9942
34.9869,90.5198
39.6123,101.0916
44.2376,100.8009
48.8630,109.2503
53.4884,131.8680
58.1138,138.7904
62.7392,138.3867
67.3646,137.9831
71.9899,145.6724
76.6153,145.2450
81.2407,153.8687
85.8661,153.4146
90.4915,152.9605
95.1169,162.6735
99.7423,162.1891
104.3676,161.7048
108.9930,172.7361
113.6184,172.2172
118.2438,171.6982
122.8692,171.1792
127.4946,170.6603
132.1199,183.2291
136.7453,182.6702
141.3707,182.1113
145.9961,196.6818
150.6215,235.2916
155.2469,234.5650
159.8722,233.8385
164.4976,233.1119
169.1230,232.3854
173.7484,257.3987
178.3738,256.5914
182.9992,287.7571
187.6245,286.8490
192.2499,285.9408
196.8753,285.0326
201.5007,284.1244
206.1261,283.2162
210.7515,282.3080
215.3769,281.3998
220.0022,280.4916
224.6276,279.5834
229.2530,278.6752
233.8784,277.7670
238.5038,316.4101
243.1292,315.3722
247.7545,314.3342
252.3799,313.2963
257.0053,312.2584
261.6307,311.2204
266.2561,310.1825
270.8815,309.1446
275.5068,308.1066
280.1322,307.0687
284.7576,306.0308
289.3830,304.9928
294.0084,303.9549
298.6338,302.9170
303.2591,301.8790
307.8845,300.8411
312.5099,299.8032
317.1353,348.5594
321.7607,347.3485
326.3861,346.1376
331.0114,344.9267
335.6368,343.7157
340.2622,342.5048
344.8876,341.2939
349.5130,340.0830
354.1384,338.8721
358.7638,337.6611
363.3891,336.4502
368.0145,335.2393
372.6399,334.0284
377.2653,399.3809
381.8907,397.9278
386.5161,396.4747
391.1414,395.0216
395.7668,491.9606
400.3922,490.1442
405.0176,488.3279
409.6430,486.5115
414.2684,484.6951
418.8937,482.8787
423.5191,481.0623
428.1445,638.9946
432.7699,954.8591
437.3953,951.2263
442.0207,947.5936
446.6460,1887.9216
451.2714,1880.6561
455.8968,1873.3905


==> figures/data/ringdir_fe_bore_T280.csv <==
a_l0,d_l0
3.8420,52.3034
4.9200,52.8678
5.9980,53.4323
7.0759,53.9967
8.1539,54.5611
9.2319,55.1255
10.3098,55.6900
11.3878,56.2544
12.4658,56.8188
13.5438,57.3832
14.6217,57.9477
15.6997,58.5121
16.7777,59.0765
17.8557,59.6409
18.9336,60.2054
20.0116,60.7698
21.0896,61.3342
22.1675,61.8986
23.2455,62.4631
24.3235,63.0275
25.4015,63.5919
26.4794,64.1563
27.5574,64.7208
28.6354,65.2852
29.7134,65.8496
30.7913,66.4140
31.8693,66.9785
32.9473,67.5429
34.0252,68.1073
35.1032,68.6717
36.1812,69.2362
37.2592,69.8006
38.3371,70.3650
39.4151,70.9294
40.4931,71.4939
41.5711,72.0583
42.6490,72.6227
43.7270,73.1871
44.8050,73.7516
45.8830,74.3160
46.9609,74.8804
48.0389,75.4449
49.1169,76.0093
50.1948,76.5737
51.2728,115.7072
52.3508,116.5538
53.4288,117.4005
54.5067,118.2471
55.5847,119.0937
56.6627,119.9404
57.7407,120.7870
58.8186,121.6337
59.8966,122.4803
60.9746,123.3269
62.0525,124.1736
63.1305,125.0202
64.2085,125.8668
65.2865,126.7135
66.3644,127.5601
67.4424,128.4068
68.5204,129.2534
69.5984,130.1000
70.6763,130.9467
71.7543,131.7933
72.8323,265.2799


==> figures/data/ringdir_fe_bore_T380.csv <==
a_l0,d_l0
7.0763,36.1254
9.0618,36.5152
11.0472,42.1772
13.0327,42.6228
15.0181,43.0683
17.0036,60.9193
18.9890,61.5431
20.9745,77.7086
22.9599,78.4882
24.9454,79.2679
26.9308,80.0476
28.9163,80.8273
30.9017,81.6070
32.8872,82.3867
34.8727,83.1663
36.8581,83.9460
38.8436,84.7257
40.8290,85.5054
42.8145,86.2851
44.7999,87.0648
46.7854,87.8444
48.7708,118.1655
50.7563,119.2051
52.7417,120.2447
54.7272,121.2842
56.7126,122.3238
58.6981,123.3634
60.6835,124.4030
62.6690,125.4426
64.6544,126.4821
66.6399,127.5217
68.6253,128.5613
70.6108,129.6009
72.5962,130.6405
74.5817,131.6800
76.5671,132.7196
78.5526,133.7592
80.5380,134.7988
82.5235,135.8384
84.5089,136.8779
86.4944,137.9175
88.4798,138.9571
90.4653,139.9967
92.4507,141.0363
94.4362,142.0758
96.4216,143.1154
98.4071,144.1550
100.3925,145.1946
102.3780,146.2342
104.3634,147.2737
106.3489,148.3133
108.3343,149.3529
110.3198,150.3925
112.3052,151.4320
114.2907,152.4716
116.2761,153.5112
118.2616,154.5508
120.2470,155.5904
122.2325,234.9449
124.2179,236.5043
126.2034,238.0637
128.1888,239.6230
130.1743,241.1824
132.1597,242.7418
134.1452,244.3011
136.1306,245.8605
138.1161,247.4199
140.1015,248.9792
142.0870,250.5386
144.0724,252.0980
146.0579,507.3147
148.0433,510.4334
150.0288,513.5522


==> figures/data/ringdir_fe_bore_T480.csv <==
a_l0,d_l0
11.2908,46.1124
14.4587,58.2625
17.6266,58.8845
20.7946,79.3421
23.9625,80.1714
27.1304,81.0008
30.2983,81.8302
33.4662,99.1914
36.6342,100.1866
39.8021,101.1819
42.9700,102.1771
46.1379,103.1723
49.3058,104.1676
52.4738,105.1628
55.6417,106.1580
58.8096,107.1533
61.9775,108.1485
65.1454,109.1437
68.3134,137.6737
71.4813,138.9177
74.6492,140.1618
77.8171,141.4058
80.9850,142.6499
84.1530,143.8939
87.3209,145.1379
90.4888,146.3820
93.6567,147.6260
96.8246,148.8701
99.9926,150.1141
103.1605,151.3581
106.3284,152.6022
109.4963,153.8462
112.6642,155.0903
115.8322,156.3343
119.0001,210.1044
122.1680,211.7632
125.3359,213.4219
128.5039,215.0806
131.6718,216.7393
134.8397,218.3980
138.0076,220.0568
141.1755,221.7155
144.3435,223.3742
147.5114,225.0329
150.6793,226.6916
153.8472,228.3504
157.0151,230.0091
160.1831,231.6678
163.3510,233.3265
166.5189,234.9852
169.6868,236.6440
172.8547,238.3027
176.0227,239.9614
179.1906,241.6201
182.3585,243.2788
185.5264,244.9375
188.6943,246.5963
191.8623,248.2550
195.0302,249.9137
198.1981,251.5724
201.3660,253.2311
204.5339,382.3348
207.7019,384.8229
210.8698,387.3110
214.0377,389.7990
217.2056,392.2871
220.3735,394.7752
223.5415,794.5265
226.7094,799.5027
229.8773,804.4789
233.0452,809.4550
236.2131,814.4312
239.3811,819.4073
242.5490,824.3835
245.7169,829.3596
248.8848,834.3358
252.0527,839.3120
255.2207,844.2881
258.3886,849.2643
261.5565,854.2404
264.7244,859.2166
267.8924,864.1927
271.0603,869.1689
274.2282,874.1451
277.3961,879.1212
280.5640,884.0974
283.7320,889.0735
286.8999,894.0497
290.0678,899.0259
293.2357,904.0020


==> figures/data/ringdir_fe_bore_T580.csv <==
a_l0,d_l0
16.4853,56.1061
21.1107,68.0539
25.7361,85.9755
30.3615,86.8837
34.9869,87.7919
39.6123,101.3715
44.2376,102.4095
48.8630,103.4474
53.4884,104.4853
58.1138,123.1105
62.7392,124.3214
67.3646,125.5323
71.9899,152.0919
76.6153,153.5450
81.2407,154.9981
85.8661,156.4512
90.4915,157.9043
95.1169,159.3574
99.7423,201.0132
104.3676,202.8295
108.9930,204.6459
113.6184,206.4623
118.2438,208.2787
122.8692,210.0951
127.4946,211.9115
132.1199,213.7279
136.7453,215.5442
141.3707,217.3606
145.9961,219.1770
150.6215,220.9934
155.2469,222.8098
159.8722,224.6262
164.4976,226.4425
169.1230,228.2589
173.7484,230.0753
178.3738,231.8917
182.9992,233.7081
187.6245,235.5245
192.2499,237.3408
196.8753,239.1572
201.5007,240.9736
206.1261,242.7900
210.7515,244.6064
215.3769,246.4228
220.0022,330.9855
224.6276,333.4074
229.2530,335.8292
233.8784,338.2511
238.5038,340.6729
243.1292,343.0948
247.7545,345.5166
252.3799,347.9384
257.0053,350.3603
261.6307,352.7821
266.2561,355.2040
270.8815,357.6258
275.5068,360.0477
280.1322,362.4695
284.7576,364.8914
289.3830,367.3132
294.0084,369.7351
298.6338,372.1569
303.2591,374.5787
307.8845,377.0006
312.5099,379.4224
317.1353,572.7664
321.7607,576.3992
326.3861,580.0320
331.0114,583.6647
335.6368,587.2975
340.2622,590.9303
344.8876,594.5630
349.5130,598.1958
354.1384,601.8286
358.7638,1210.9227
363.3891,1218.1882
368.0145,1225.4537
372.6399,1232.7193
377.2653,1239.9848
381.8907,1247.2504
386.5161,1254.5159
391.1414,1261.7814
395.7668,1269.0470
400.3922,1276.3125
405.0176,1283.5780
409.6430,1290.8436
414.2684,1298.1091
418.8937,1305.3746
423.5191,1312.6402
428.1445,1319.9057
432.7699,1327.1712
437.3953,1334.4368
442.0207,1341.7023
446.6460,1348.9679
451.2714,1356.2334
455.8968,1363.4989
460.5222,1370.7645


==> figures/data/ringdir_fe_outer_T280.csv <==
a_l0,d_l0
3.8420,42.6761
4.9200,42.5552
5.9980,42.4342
7.0759,42.3133
8.1539,42.1923
9.2319,42.0714
10.3098,41.9504
11.3878,41.8295
12.4658,44.9169
13.5438,44.7866
14.6217,52.7757
15.6997,52.6218
16.7777,57.7147
17.8557,57.5453
18.9336,63.7511
20.0116,63.5630
21.0896,63.3748
22.1675,63.1867
23.2455,80.9981
24.3235,94.2156
25.4015,93.9334
26.4794,93.6512
27.5574,93.3690
28.6354,93.0868
29.7134,92.8045
30.7913,92.5223
31.8693,110.6881
32.9473,110.3495
34.0252,110.0108
35.1032,109.6722
36.1812,109.3335
37.2592,108.9949
38.3371,108.6562
39.4151,108.3176
40.4931,107.9789
41.5711,107.6402
42.6490,107.3016
43.7270,106.9629
44.8050,106.6243
45.8830,106.2856
46.9609,105.9470
48.0389,105.6083
49.1169,105.2697
50.1948,104.9310
51.2728,104.5924
52.3508,104.2537
53.4288,103.9150
54.5067,103.5764
55.5847,103.2377
56.6627,128.6238
57.7407,128.2005
58.8186,127.7772
59.8966,127.3539
60.9746,126.9306
62.0525,126.5073
63.1305,126.0839
64.2085,125.6606
65.2865,125.2373
66.3644,124.8140
67.4424,124.3907
68.5204,123.9673
69.5984,123.5440
70.6763,164.1609
71.7543,163.5965
72.8323,163.0321
73.9102,162.4677
74.9882,161.9032
76.0662,161.3388
77.1442,241.1616
78.2221,240.3149
79.3001,239.4683
80.3781,238.6217
81.4561,237.7750
82.5340,236.9284
83.6120,236.0817
84.6900,235.2351
85.7679,234.3885
86.8459,233.5418
87.9239,232.6952
89.0019,231.8486
90.0798,231.0019
91.1578,230.1553
92.2358,229.3086
93.3138,228.4620
94.3917,227.6154
95.4697,226.7687
96.5477,225.9221
97.6257,225.0754
98.7036,224.2288
99.7816,223.3822
100.8596,222.5355
101.9375,443.3778
103.0155,441.6845
104.0935,439.9912


==> figures/data/ringdir_fe_outer_T380.csv <==
a_l0,d_l0
7.0763,45.8514
9.0618,47.7094
11.0472,54.7099
13.0327,54.5539
15.0181,57.2610
17.0036,57.0969
18.9890,56.9327
20.9745,63.4473
22.9599,63.2638
24.9454,71.4911
26.9308,76.3748
28.9163,96.9208
30.9017,106.3010
32.8872,105.9891
34.8727,117.4191
36.8581,117.0726
38.8436,116.7261
40.8290,116.3796
42.8145,116.0330
44.7999,115.6865
46.7854,115.3400
48.7708,114.9935
50.7563,114.6469
52.7417,114.3004
54.7272,113.9539
56.7126,113.6074
58.6981,127.4184
60.6835,127.0286
62.6690,144.7300
64.6544,144.2845
66.6399,143.8389
68.6253,143.3934
70.6108,142.9479
72.5962,142.5023
74.5817,142.0568
76.5671,141.6113
78.5526,141.1657
80.5380,164.1736
82.5235,196.3845
84.5089,195.7608
86.4944,195.1370
88.4798,194.5133
90.4653,193.8895
92.4507,193.2658
94.4362,192.6420
96.4216,192.0183
98.4071,191.3945
100.3925,190.7708
102.3780,190.1470
104.3634,189.5233
106.3489,188.8996
108.3343,188.2758
110.3198,187.6521
112.3052,187.0283
114.2907,186.4046
116.2761,185.7808
118.2616,185.1571
120.2470,184.5333
122.2325,183.9096
124.2179,229.1073
126.2034,228.3276
128.1888,303.3972
130.1743,302.3576
132.1597,301.3181
134.1452,300.2785
136.1306,299.2389
138.1161,298.1993
140.1015,297.1597
142.0870,296.1202
144.0724,295.0806
146.0579,294.0410
148.0433,293.0014
150.0288,291.9618
152.0142,290.9223
153.9997,289.8827
155.9851,288.8431
157.9706,287.8035
159.9560,286.7639
161.9415,285.7244
163.9269,284.6848
165.9124,283.6452
167.8978,282.6056
169.8833,281.5660
171.8687,280.5265
173.8542,279.4869
175.8396,278.4473
177.8251,416.1116
179.8105,414.5522
181.7960,412.9929
183.7814,411.4335
185.7669,409.8741
187.7523,408.3148
189.7378,406.7554
191.7232,405.1960
193.7087,403.6366
195.6941,402.0773
197.6796,400.5179
199.6650,797.9171
201.6505,794.7983


==> figures/data/ringdir_fe_outer_T480.csv <==
a_l0,d_l0
11.2908,50.1662
14.4587,56.4788
17.6266,64.6617
20.7946,66.9573
23.9625,75.4745
27.1304,86.5469
30.2983,90.8401
33.4662,95.6103
36.6342,100.9417
39.8021,114.0688
42.9700,131.2351
46.1379,130.8523
49.3058,141.3420
52.4738,153.7389
55.6417,153.2865
58.8096,152.8342
61.9775,152.3818
65.1454,151.9294
68.3134,151.4770
71.4813,151.0247
74.6492,150.5723
77.8171,165.1319
80.9850,164.6343
84.1530,164.1367
87.3209,163.6390
90.4888,163.1414
93.6567,162.6438
96.8246,180.1624
99.9926,179.6095
103.1605,179.0566
106.3284,178.5037
109.4963,177.9508
112.6642,199.5726
115.8322,198.9506
119.0001,198.3286
122.1680,197.7066
125.3359,197.0846
128.5039,224.5286
131.6718,223.8177
134.8397,223.1069
138.0076,259.4620
141.1755,258.6326
144.3435,257.8033
147.5114,256.9739
150.6793,256.1445
153.8472,255.3152
157.0151,254.4858
160.1831,253.6565
163.3510,252.8271
166.5189,251.9977
169.6868,301.4021
172.8547,300.4068
176.0227,299.4116
179.1906,298.4164
182.3585,297.4211
185.5264,370.5324
188.6943,369.2883
191.8623,368.0443
195.0302,366.8003
198.1981,365.5562
201.3660,364.3122
204.5339,363.0681
207.7019,361.8241
210.8698,360.5801
214.0377,359.3360
217.2056,358.0920
220.3735,356.8479
223.5415,355.6039
226.7094,354.3599
229.8773,353.1158
233.0452,351.8718
236.2131,350.6277
239.3811,349.3837
242.5490,348.1397
245.7169,346.8956
248.8848,345.6516
252.0527,344.4075
255.2207,343.1635
258.3886,341.9195
261.5565,340.6754
264.7244,452.5752
267.8924,450.9165
271.0603,449.2577
274.2282,447.5990
277.3961,445.9403
280.5640,444.2816
283.7320,442.6229
286.8999,440.9641
290.0678,439.3054
293.2357,437.6467
296.4036,653.9820
299.5716,651.4939
302.7395,649.0058
305.9074,646.5177
309.0753,644.0297
312.2432,641.5416
315.4112,639.0535
318.5791,636.5654
321.7470,634.0773
324.9149,631.5893
328.0828,1258.2024
331.2508,1253.2262
334.4187,1248.2501
337.5866,1243.2739
340.7545,1238.2977


==> figures/data/ringdir_fe_outer_T580.csv <==
a_l0,d_l0
16.4853,65.7338
21.1107,77.4652
25.7361,84.9695
30.3615,97.7623
34.9869,110.1980
39.6123,120.3471
44.2376,132.6328
48.8630,139.5976
53.4884,139.1940
58.1138,138.7904
62.7392,138.3867
67.3646,146.0997
71.9899,165.0953
76.6153,176.3689
81.2407,175.8499
85.8661,188.8180
90.4915,188.2591
95.1169,187.7002
99.7423,202.7364
104.3676,202.1309
108.9930,201.5255
113.6184,200.9200
118.2438,240.3775
122.8692,239.6509
127.4946,298.6554
132.1199,297.7473
136.7453,296.8391
141.3707,295.9309
145.9961,295.0227
150.6215,294.1145
155.2469,293.2063
159.8722,292.2981
164.4976,291.3899
169.1230,290.4817
173.7484,289.5735
178.3738,288.6653
182.9992,287.7571
187.6245,286.8490
192.2499,285.9408
196.8753,325.7515
201.5007,324.7136
206.1261,323.6756
210.7515,322.6377
215.3769,321.5998
220.0022,320.5618
224.6276,319.5239
229.2530,318.4860
233.8784,370.3560
238.5038,369.1451
243.1292,367.9342
247.7545,366.7233
252.3799,365.5124
257.0053,364.3014
261.6307,363.0905
266.2561,361.8796
270.8815,360.6687
275.5068,431.3493
280.1322,429.8962
284.7576,428.4431
289.3830,426.9900
294.0084,425.5369
298.6338,424.0837
303.2591,422.6306
307.8845,526.4719
312.5099,524.6555
317.1353,522.8392
321.7607,521.0228
326.3861,519.2064
331.0114,517.3900
335.6368,515.5736
340.2622,513.7572
344.8876,511.9408
349.5130,510.1245
354.1384,508.3081
358.7638,506.4917
363.3891,672.9004
368.0145,670.4786
372.6399,668.0567
377.2653,665.6349
381.8907,663.2130
386.5161,660.7912
391.1414,658.3693
395.7668,655.9475
400.3922,653.5257
405.0176,651.1038
409.6430,648.6820
414.2684,646.2601
418.8937,643.8383
423.5191,641.4164
428.1445,638.9946
432.7699,636.5727
437.3953,634.1509
442.0207,631.7290
446.6460,629.3072
451.2714,626.8854
455.8968,624.4635
460.5222,622.0417
465.1476,929.4297
469.7730,925.7970
474.3983,922.1642
479.0237,918.5314
483.6491,914.8987
488.2745,911.2659
492.8999,907.6331
497.5253,904.0003
502.1507,1800.7352
506.7760,1793.4696
511.4014,1786.2041
516.0268,1778.9386
520.6522,1771.6730
525.2776,1764.4075
529.9030,1757.1419
534.5283,1749.8764
539.1537,1742.6109


==> figures/data/sensfgm_prop_iso.csv <==
delta_mm,F
0,-0.0015
2.5e-05,2.4821
5e-05,4.7321
7.5e-05,6.7355
0.0001,8.7215
0.000125,10.8938
0.00015,12.9053
0.000175,15.2289
0.0002,17.4501
0.000225,19.4148
0.00025,21.3322
0.000275,23.7431
0.0003,25.888
0.000325,27.8932
0.00035,29.9472
0.000375,32.6009
0.0004,33.929
0.000425,36.4094
0.00045,38.826
0.000475,40.2981
0.0005,42.6744
0.000525,44.6047
0.00055,46.5826
0.000575,48.8928
0.0006,51.2585
0.000625,53.4581
0.00065,54.7635
0.000675,57.0706
0.0007,58.8221
0.000725,61.627
0.00075,64.0408
0.000775,65.3636
0.0008,67.2531
0.000825,69.3485
0.00085,71.5987
0.000875,73.8063
0.0009,75.5187
0.000925,77.2759
0.00095,79.9052
0.000975,81.0597
0.001,83.5313
0.001025,85.7
0.00105,87.6286
0.001075,89.7907
0.0011,91.6179
0.001125,93.4843
0.00115,95.0111
0.001175,97.4939
0.0012,99.1236
0.001225,100.6096
0.00125,102.9436
0.001275,104.0919
0.0013,100.6019
0.001325,94.1447
0.00135,87.7434
0.001375,83.5696
0.0014,80.6959
0.001425,79.8938
0.00145,78.1681
0.001475,76.722
0.0015,75.7208
0.001525,74.4954
0.00155,74.1172
0.001575,74.3187
0.0016,72.8307
0.001625,73.3553
0.00165,72.3877
0.001675,72.7568
0.0017,71.4311
0.001725,72.5195
0.00175,71.9903
0.001775,72.6299
0.0018,71.8293
0.001825,72.1251
0.00185,72.1476
0.001875,72.84
0.0019,71.3694
0.001925,71.7417
0.00195,72.5866
0.001975,73.1505
0.002,72.8681
0.002025,73.7516
0.00205,74.1021
0.002075,74.03
0.0021,74.8118
0.002125,74.2901
0.00215,74.2164
0.002175,74.6005
0.0022,76.1585
0.002225,74.9091
0.00225,76.1656
0.002275,75.748
0.0023,77.8641
0.002325,77.3487
0.00235,78.4561
0.002375,78.4223
0.0024,78.7342
0.002425,80.1901
0.00245,80.1942
0.002475,80.3328
0.0025,81.7454
0.002525,81.996
0.00255,81.6568
0.002575,81.9175
0.0026,81.9714
0.002625,82.799
0.00265,83.526
0.002675,83.8615
0.0027,84.7798
0.002725,85.4087
0.00275,85.1277
0.002775,86.057
0.0028,86.3031
0.002825,86.2115
0.00285,87.5808
0.002875,88.6112
0.0029,87.5319
0.002925,89.5469
0.00295,89.1848
0.002975,89.6243
0.003,90.6456
0.003025,89.4202
0.00305,90.6123
0.003075,90.1144
0.0031,90.6488
0.003125,88.5634
0.00315,3.3435
0.003175,1.8551
0.0032,1.9872
0.003225,1.8223
0.00325,2.2591
0.003275,1.6166
0.0033,1.0816
0.003325,1.6555
0.00335,1.6944
0.003375,1.4784
0.0034,1.8938
0.003425,1.7412
0.00345,1.2997
0.003475,1.4848
0.0035,1.7349
0.003525,1.5773
0.00355,1.5908
0.003575,1.3145
0.0036,1.47
0.003625,1.6387
0.00365,1.8074
0.003675,1.726
0.0037,1.7807
0.003725,1.2819
0.00375,2.1685
0.003775,1.9254
0.0038,1.6254
0.003825,1.706
0.00385,1.9415
0.003875,1.6656
0.0039,1.8454
0.003925,1.1876
0.00395,1.8342
0.003975,1.797
0.004,1.98


==> figures/data/sensfgm_prop_m30.csv <==
delta_mm,F
0,-0.0015
2.5e-05,2.4901
5e-05,4.8302
7.5e-05,6.6494
0.0001,8.6157
0.000125,10.6814
0.00015,12.7554
0.000175,14.8598
0.0002,16.8758
0.000225,19.0107
0.00025,21.0224
0.000275,22.8708
0.0003,24.9352
0.000325,27.0012
0.00035,29.0072
0.000375,31.0259
0.0004,32.8033
0.000425,35.3559
0.00045,37.2926
0.000475,39.1282
0.0005,41.3962
0.000525,43.3583
0.00055,45.0345
0.000575,46.8766
0.0006,49.2531
0.000625,51.2671
0.00065,53.405
0.000675,55.4262
0.0007,57.2295
0.000725,59.0207
0.00075,61.1722
0.000775,62.676
0.0008,64.989
0.000825,66.7055
0.00085,68.9793
0.000875,70.8856
0.0009,73.1672
0.000925,74.9781
0.00095,77.0704
0.000975,78.1256
0.001,81.2419
0.001025,82.5952
0.00105,84.0597
0.001075,86.0929
0.0011,87.9644
0.001125,89.7439
0.00115,91.4345
0.001175,92.0816
0.0012,87.0753
0.001225,83.2004
0.00125,78.1156
0.001275,75.0795
0.0013,72.9435
0.001325,70.9601
0.00135,68.5424
0.001375,67.0554
0.0014,65.06
0.001425,64.3409
0.00145,63.7479
0.001475,63.3725
0.0015,62.7271
0.001525,62.2186
0.00155,60.4638
0.001575,61.2
0.0016,60.8295
0.001625,59.7515
0.00165,60.3119
0.001675,59.9577
0.0017,59.6118
0.001725,59.0448
0.00175,59.1135
0.001775,59.3107
0.0018,58.2406
0.001825,58.6918
0.00185,58.2922
0.001875,58.1275
0.0019,58.0375
0.001925,58.4033
0.00195,58.3625
0.001975,58.5363
0.002,59.1351
0.002025,58.3812
0.00205,59.2268
0.002075,58.8186
0.0021,58.8445
0.002125,59.4454
0.00215,59.4824
0.002175,59.7399
0.0022,59.9288
0.002225,59.9818
0.00225,60.5061
0.002275,59.7389
0.0023,60.884
0.002325,61.5438
0.00235,61.8486
0.002375,62.4075
0.0024,62.5641
0.002425,63.4308
0.00245,63.3308
0.002475,63.6287
0.0025,63.6159
0.002525,64.981
0.00255,64.0514
0.002575,64.6392
0.0026,65.4952
0.002625,65.2075
0.00265,66.518
0.002675,66.4514
0.0027,67.2627
0.002725,67.4966
0.00275,67.6395
0.002775,68.3869
0.0028,68.9596
0.002825,68.472
0.00285,68.3628
0.002875,67.9757
0.0029,67.0093
0.002925,3.2291
0.00295,1.8523
0.002975,1.9081
0.003,1.8577
0.003025,1.5851
0.00305,1.8287
0.003075,1.4118
0.0031,1.6174
0.003125,2.067
0.00315,1.3646
0.003175,1.763
0.0032,1.74
0.003225,2.0227
0.00325,1.3089
0.003275,1.5301
0.0033,1.4565
0.003325,1.6539
0.00335,1.941
0.003375,1.7787
0.0034,1.7042
0.003425,1.981
0.00345,2.4075
0.003475,1.6399
0.0035,2.211
0.003525,1.5009
0.00355,1.3105
0.003575,1.6892
0.0036,1.407
0.003625,1.6585
0.00365,1.7194
0.003675,1.6662
0.0037,1.8687
0.003725,1.3533
0.00375,1.9148
0.003775,1.7866
0.0038,1.1882
0.003825,1.0494
0.00385,1.6282
0.003875,1.7042
0.0039,2.0511
0.003925,1.2774
0.00395,1.2043
0.003975,1.7486
0.004,1.9638


==> figures/data/sensfgm_prop_p30.csv <==
delta_mm,F
0,-0.0015
2.5e-05,2.4646
5e-05,4.7659
7.5e-05,6.8327
0.0001,8.678
0.000125,10.93
0.00015,13.099
0.000175,15.2664
0.0002,17.5189
0.000225,19.665
0.00025,21.9178
0.000275,24.3282
0.0003,26.4033
0.000325,28.5754
0.00035,31.1381
0.000375,33.1169
0.0004,35.0947
0.000425,37.2475
0.00045,39.6234
0.000475,41.5934
0.0005,44.1388
0.000525,46.0998
0.00055,48.1058
0.000575,50.2557
0.0006,52.6769
0.000625,54.7855
0.00065,56.9754
0.000675,58.7814
0.0007,60.8078
0.000725,63.3136
0.00075,65.7146
0.000775,67.3876
0.0008,68.7022
0.000825,71.7019
0.00085,73.5354
0.000875,75.4299
0.0009,77.1794
0.000925,79.0414
0.00095,82.4451
0.000975,83.7652
0.001,86.1258
0.001025,88.5906
0.00105,90.9636
0.001075,92.3989
0.0011,94.9273
0.001125,96.0641
0.00115,97.5173
0.001175,100.2575
0.0012,102.1686
0.001225,104.0519
0.00125,105.6793
0.001275,107.6955
0.0013,109.6678
0.001325,110.7146
0.00135,112.9528
0.001375,114.9128
0.0014,116.0314
0.001425,109.9551
0.00145,103.6665
0.001475,97.2056
0.0015,93.5652
0.001525,90.1373
0.00155,88.2535
0.001575,87.6349
0.0016,86.5545
0.001625,85.9643
0.00165,84.8403
0.001675,84.8669
0.0017,84.7778
0.001725,84.7343
0.00175,84.4931
0.001775,84.7569
0.0018,84.6482
0.001825,84.7395
0.00185,83.6732
0.001875,84.2337
0.0019,85.3433
0.001925,84.5715
0.00195,85.0591
0.001975,86.2391
0.002,86.2584
0.002025,86.0691
0.00205,86.2997
0.002075,86.7996
0.0021,86.3408
0.002125,88.0967
0.00215,87.3288
0.002175,87.9284
0.0022,88.8288
0.002225,89.2545
0.00225,89.8595
0.002275,89.6627
0.0023,91.3159
0.002325,90.6576
0.00235,90.9899
0.002375,92.3699
0.0024,92.6519
0.002425,92.4227
0.00245,93.491
0.002475,93.7093
0.0025,94.4531
0.002525,94.9168
0.00255,96.037
0.002575,96.7571
0.0026,96.7671
0.002625,97.1593
0.00265,97.1643
0.002675,97.6401
0.0027,99.2194
0.002725,99.322
0.00275,101.0481
0.002775,101.5111
0.0028,102.2928
0.002825,102.0465
0.00285,103.684
0.002875,104.3153
0.0029,104.0774
0.002925,105.709
0.00295,104.7145
0.002975,106.3296
0.003,106.3669
0.003025,107.0195
0.00305,108.079
0.003075,108.2082
0.0031,108.109
0.003125,109.2346
0.00315,110.2688
0.003175,110.4794
0.0032,110.3098
0.003225,110.107
0.00325,110.0222
0.003275,111.3985
0.0033,108.7356
0.003325,3.0928
0.00335,1.8256
0.003375,2.0092
0.0034,1.5268
0.003425,1.5747
0.00345,1.9267
0.003475,1.9573
0.0035,1.752
0.003525,1.7682
0.00355,1.8281
0.003575,2.1355
0.0036,1.8717
0.003625,1.6884
0.00365,1.9858
0.003675,1.9508
0.0037,1.7734
0.003725,1.6067
0.00375,1.4612
0.003775,1.7196
0.0038,1.5893
0.003825,1.6927
0.00385,2.0583
0.003875,1.4839
0.0039,1.7412
0.003925,1.7123
0.00395,1.8642
0.003975,1.8057
0.004,2.1647


==> figures/data/sensfgm_ref_iso.csv <==
delta_mm,F
5e-06,0.42254991
1e-05,0.84509902
1.5e-05,1.2676459
2e-05,1.6901892
2.5e-05,2.1127277
3e-05,2.5352601
3.5e-05,2.9577852
4e-05,3.3803015
4.5e-05,3.8028079
5e-05,4.2253031
5.5e-05,4.6477857
6e-05,5.0702544
6.5e-05,5.4927081
7e-05,5.9151453
7.5e-05,6.3375648
8e-05,6.7599652
8.5e-05,7.1823454
9e-05,7.604704
9.5e-05,8.0270397
0.0001,8.4493513
0.000105,8.8716373
0.00011,9.2938966
0.000115,9.7161278
0.00012,10.13833
0.000125,10.560501
0.00013,10.98264
0.000135,11.404746
0.00014,11.826818
0.000145,12.248853
0.00015,12.670852
0.000155,13.092812
0.00016,13.514732
0.000165,13.936611
0.00017,14.358448
0.000175,14.780241
0.00018,15.201989
0.000185,15.623691
0.00019,16.045346
0.000195,16.466951
0.0002,16.888507
0.000205,17.310011
0.00021,17.731462
0.000215,18.152859
0.00022,18.5742
0.000225,18.995485
0.00023,19.416712
0.000235,19.837879
0.00024,20.258986
0.000245,20.680031
0.00025,21.101012
0.000255,21.521929
0.00026,21.94278
0.000265,22.363564
0.00027,22.784279
0.000275,23.204924
0.00028,23.625498
0.000285,24.046
0.00029,24.466427
0.000295,24.886779
0.0003,25.307055
0.000305,25.727253
0.00031,26.147371
0.000315,26.567409
0.00032,26.987366
0.000325,27.407239
0.00033,27.827027
0.000335,28.246729
0.00034,28.666345
0.000345,29.085871
0.00035,29.505308
0.000355,29.924653
0.00036,30.343906
0.000365,30.763064
0.00037,31.182127
0.000375,31.601094
0.00038,32.019962
0.000385,32.438731
0.00039,32.857399
0.000395,33.275965
0.0004,33.694427
0.000405,34.112785
0.00041,34.531036
0.000415,34.949179
0.00042,35.367213
0.000425,35.785137
0.00043,36.202949
0.000435,36.620648
0.00044,37.038232
0.000445,37.4557
0.00045,37.873051
0.000455,38.290282
0.00046,38.707394
0.000465,39.124384
0.00047,39.541251
0.000475,39.957993
0.00048,40.37461
0.000485,40.791099
0.00049,41.207459
0.000495,41.623689
0.0005,42.039788
0.000505,42.455754
0.00051,42.871585
0.000515,43.28728
0.00052,43.702838
0.000525,44.118257
0.00053,44.533535
0.000535,44.948672
0.00054,45.363666
0.000545,45.778515
0.00055,46.193218
0.000555,46.607773
0.00056,47.022179
0.000565,47.436435
0.00057,47.850538
0.000575,48.264488
0.00058,48.678282
0.000585,49.09192
0.00059,49.5054
0.000595,49.91872
0.0006,50.331879
0.000605,50.744875
0.00061,51.157707
0.000615,51.570373
0.00062,51.982872
0.000625,52.395201
0.00063,52.80736
0.000635,53.219347
0.00064,53.631161
0.000645,54.042799
0.00065,54.45426
0.000655,54.865543
0.00066,55.276645
0.000665,55.687566
0.00067,56.098304
0.000675,56.508856
0.00068,56.919222
0.000685,57.3294
0.00069,57.739387
0.000695,58.149183
0.0007,58.558786
0.000705,58.968193
0.00071,59.377404
0.000715,59.786417
0.00072,60.195229
0.000725,60.60384
0.00073,61.012246
0.000735,61.420448
0.00074,61.828442
0.000745,62.236227
0.00075,62.643801
0.000755,63.051163
0.00076,63.45831
0.000765,63.865241
0.00077,64.271954
0.000775,64.678447
0.00078,65.084718
0.000785,65.490766
0.00079,65.896587
0.000795,66.302181
0.0008,66.707546
0.000805,67.112679
0.00081,67.517578
0.000815,67.922242
0.00082,68.326668
0.000825,68.730854
0.00083,69.134799
0.000835,69.5385
0.00084,69.941956
0.000845,70.345163
0.00085,70.74812
0.000855,71.150825
0.00086,71.553275
0.000865,71.955468
0.00087,72.357402
0.000875,72.759075
0.00088,73.160484
0.000885,73.561627
0.00089,73.962502
0.000895,74.363105
0.0009,74.763436
0.000905,75.16349
0.00091,75.563267
0.000915,75.962762
0.00092,76.361974
0.000925,76.760899
0.00093,77.159536
0.000935,77.557882
0.00094,77.955932
0.000945,78.353686
0.00095,78.751139
0.000955,79.13956
0.00096,79.543538
0.000965,79.932521
0.00097,80.336158
0.000975,80.724354
0.00098,81.127536
0.000985,81.514905
0.00099,81.917619
0.000995,82.304142
0.001,82.706377
0.001005,83.092035
0.00101,83.493779
0.001015,83.878552
0.00102,84.279794
0.001025,84.663663
0.00103,85.055143
0.001035,85.44668
0.00104,85.837915
0.001045,86.228786
0.00105,86.619278
0.001055,87.009384
0.00106,87.399098
0.001065,87.788415
0.00107,88.177327
0.001075,88.565829
0.00108,88.953915
0.001085,89.341578
0.00109,89.72881
0.001095,90.115604
0.0011,90.501952
0.001105,90.887845
0.00111,91.273277
0.001115,91.658236
0.00112,92.042713
0.001125,92.426699
0.00113,92.810181
0.001135,93.19315
0.00114,93.575591
0.001145,93.957493
0.00115,94.33884
0.001155,94.719616
0.00116,95.099806
0.001165,95.479391
0.00117,95.858351
0.001175,96.236663
0.00118,96.614305
0.001185,96.991249
0.00119,97.367465
0.001195,97.742922
0.0012,98.117579
0.001205,98.491393
0.00121,98.864311
0.001215,99.236276
0.00122,99.607221
0.001225,99.977073
0.00123,100.34575
0.001235,100.71314
0.00124,101.07914
0.001245,101.44361
0.00125,101.80637
0.001255,102.16721
0.00126,102.52586
0.001265,102.88202
0.00127,103.23528
0.001275,103.58513
0.00128,103.91041
0.001285,104.2332
0.00129,89.685183
0.001295,89.249672
0.0013,88.456433
0.001305,88.057313
0.00131,87.667349
0.001315,87.289666
0.00132,86.92703
0.001325,86.526101
0.00133,85.903297
0.001335,85.536074
0.00134,85.145545
0.001345,84.797501
0.00135,84.442111
0.001355,84.089461
0.00136,83.71933
0.001365,83.171288
0.00137,82.816367
0.001375,82.844899
0.00138,82.47158
0.001385,81.996706
0.00139,81.624852
0.001395,81.674428
0.0014,81.296244
0.001405,80.84787
0.00141,80.885858
0.001415,80.554395
0.00142,80.257294
0.001425,80.120131
0.00143,79.793798
0.001435,79.67572
0.00144,79.348866
0.001445,79.018599
0.00145,79.046076
0.001455,78.615082
0.00146,78.665269
0.001465,78.344735
0.00147,78.237235
0.001475,77.915001
0.00148,77.964053
0.001485,77.560187
0.00149,77.600325
0.001495,77.346491
0.0015,77.196714
0.001505,77.23743
0.00151,76.914541
0.001515,76.885675
0.00152,76.576769
0.001525,76.58107
0.00153,76.549433
0.001535,76.251375
0.00154,76.223846
0.001545,75.896974
0.00155,75.925888
0.001555,75.923589
0.00156,75.583413
0.001565,75.610761
0.00157,75.603333
0.001575,75.288525
0.00158,75.282498
0.001585,75.301433
0.00159,75.017983
0.001595,74.946351
0.0016,74.995693
0.001605,74.811356
0.00161,74.640283
0.001615,74.717974
0.00162,74.735278
0.001625,74.389545
0.00163,74.434058
0.001635,74.448245
0.00164,74.46015
0.001645,74.160522
0.00165,74.137671
0.001655,74.179047
0.00166,74.191475
0.001665,73.869207
0.00167,73.908869
0.001675,73.916137
0.00168,73.953557
0.001685,73.785023
0.00169,73.630366
0.001695,73.695212
0.0017,73.699132
0.001705,73.732601
0.00171,73.499716
0.001715,73.407071
0.00172,73.469366
0.001725,73.47194
0.00173,73.532156
0.001735,73.503577
0.00174,73.222423
0.001745,73.25123
0.00175,73.279594
0.001755,73.306876
0.00176,73.364555
0.001765,73.361915
0.00177,73.082606
0.001775,73.078152
0.00178,73.10301
0.001785,73.158841
0.00179,73.183087
0.001795,73.208668
0.0018,73.204479
0.001805,72.950512
0.00181,72.972767
0.001815,72.992516
0.00182,73.042668
0.001825,73.064089
0.00183,73.113531
0.001835,73.134398
0.00184,73.155692
0.001845,72.905455
0.00185,72.894377
0.001855,72.912809
0.00186,72.961427
0.001865,72.979318
0.00187,73.027612
0.001875,73.07531
0.00188,73.121291
0.001885,73.139057
0.00189,73.185251
0.001895,72.937783
0.0019,72.92449
0.001905,72.967411
0.00191,72.982904
0.001915,73.025624
0.00192,73.06863
0.001925,73.110805
0.00193,73.151943
0.001935,73.193732
0.00194,73.235232
0.001945,73.27621
0.00195,73.317705
0.001955,73.359982
0.00196,73.373722
0.001965,73.186142
0.00197,73.195357
0.001975,73.205748
0.00198,73.216666
0.001985,73.257553
0.00199,73.296216
0.001995,73.335512
0.002,73.374576
0.002005,73.41321
0.00201,73.452677
0.002015,73.491324
0.00202,73.557226
0.002025,73.593939
0.00203,73.630819
0.002035,73.668557
0.00204,73.733199
0.002045,73.768627
0.00205,73.805331
0.002055,73.842619
0.00206,73.906737
0.002065,73.942846
0.00207,74.005942
0.002075,74.040588
0.00208,74.103624
0.002085,74.137538
0.00209,74.199816
0.002095,74.234469
0.0021,74.296159
0.002105,74.357165
0.00211,74.390864
0.002115,74.452171
0.00212,74.512693
0.002125,74.545894
0.00213,74.551578
0.002135,74.499117
0.00214,74.529905
0.002145,74.561009
0.00215,74.592433
0.002155,74.651663
0.00216,74.683316
0.002165,74.742744
0.00217,74.801505
0.002175,74.859425
0.00218,74.91697
0.002185,74.948149
0.00219,75.007415
0.002195,75.066392
0.0022,75.125066
0.002205,75.183653
0.00221,75.2423
0.002215,75.300821
0.00222,75.385449
0.002225,75.441831
0.00223,75.498665
0.002235,75.556041
0.00224,75.613993
0.002245,75.697919
0.00225,75.754144
0.002255,75.837397
0.00226,75.892711
0.002265,75.949288
0.00227,76.032684
0.002275,76.088618
0.00228,76.171335
0.002285,76.253061
0.00229,76.308007
0.002295,76.389906
0.0023,76.470777
0.002305,76.525518
0.00231,76.607282
0.002315,76.687976
0.00232,76.768413
0.002325,76.822906
0.00233,76.904538
0.002335,76.985455
0.00234,77.066415
0.002345,77.146989
0.00235,77.22709
0.002355,77.307048
0.00236,77.387261
0.002365,77.467425
0.00237,77.547451
0.002375,77.627528
0.00238,77.70794
0.002385,77.788701
0.00239,77.86964
0.002395,77.950711
0.0024,78.057487
0.002405,78.136205
0.00241,78.216643
0.002415,78.32306
0.00242,78.401152
0.002425,78.480625
0.00243,78.586368
0.002435,78.664297
0.00244,78.76972
0.002445,78.847093
0.00245,78.925379
0.002455,79.00234
0.00246,79.023582
0.002465,79.04458
0.00247,79.094181
0.002475,79.171799
0.00248,79.275689
0.002485,79.351635
0.00249,79.428881
0.002495,79.532487
0.0025,79.609063
0.002505,79.713218
0.00251,79.81569
0.002515,79.891498
0.00252,79.994798
0.002525,80.096597
0.00253,80.197867
0.002535,80.273324
0.00254,80.376667
0.002545,80.478451
0.00255,80.579629
0.002555,80.680319
0.00256,80.754949
0.002565,80.85747
0.00257,80.95845
0.002575,81.058726
0.00258,81.132748
0.002585,81.234083
0.00259,81.279662
0.002595,81.324011
0.0026,81.39533
0.002605,81.468265
0.00261,81.568496
0.002615,81.641395
0.00262,81.742027
0.002625,81.841571
0.00263,81.941147
0.002635,82.040887
0.00264,82.140756
0.002645,82.240526
0.00265,82.340044
0.002655,82.43939
0.00266,82.538786
0.002665,82.6382
0.00267,82.737587
0.002675,82.836825
0.00268,82.935747
0.002685,83.034203
0.00269,83.132031
0.002695,83.202698
0.0027,83.273408
0.002705,83.342433
0.00271,83.411131
0.002715,83.507835
0.00272,83.603813
0.002725,83.700207
0.00273,83.796924
0.002735,83.893663
0.00274,83.990366
0.002745,84.087236
0.00275,84.184594
0.002755,84.282447
0.00276,84.380713
0.002765,84.479222
0.00277,84.577744
0.002775,84.67609
0.00278,84.77415
0.002785,84.871688
0.00279,84.968172
0.002795,85.063103
0.0028,85.129339
0.002805,85.195843
0.00281,85.289836
0.002815,85.38296
0.00282,85.476702
0.002825,85.571173
0.00283,85.666169
0.002835,85.761373
0.00284,85.856679
0.002845,85.952257
0.00285,86.048356
0.002855,86.144859
0.00286,86.241489
0.002865,86.337925
0.00287,86.433823
0.002875,86.528627
0.00288,86.621817
0.002885,86.713384
0.00289,86.776957
0.002895,86.842962
0.0029,86.935983
0.002905,87.027172
0.00291,87.118191
0.002915,87.209677
0.00292,87.301781
0.002925,87.394428
0.00293,87.487403
0.002935,87.580431
0.00294,87.673314
0.002945,87.765963
0.00295,87.858353
0.002955,87.950192
0.00296,88.040868
0.002965,88.102449
0.00297,88.136171
0.002975,88.171189
0.00298,88.235549
0.002985,88.300669
0.00299,88.392032
0.002995,88.454147
0.003,88.517859
0.003005,88.581189
0.00301,88.617612
0.003015,0.53332442
0.00302,0.52857551
0.003025,0.52880507
0.00303,0.52908698
0.003035,0.52937212
0.00304,0.52965987
0.003045,0.52995021
0.00305,0.53024312
0.003055,0.53053858
0.00306,0.53083658
0.003065,0.53113709
0.00307,0.5314401
0.003075,0.53174559
0.00308,0.53205353
0.003085,0.53236392
0.00309,0.53267673
0.003095,0.53299195
0.0031,0.53330955
0.003105,0.53362953
0.00311,0.53395186
0.003115,0.53427652
0.00312,0.53460351
0.003125,0.5349328
0.00313,0.53526437
0.003135,0.53559821
0.00314,0.53593431
0.003145,0.53627264
0.00315,0.53661319
0.003155,0.53695595
0.00316,0.5373009
0.003165,0.53764801
0.00317,0.53799729
0.003175,0.53834871
0.00318,0.53870225
0.003185,0.53905791
0.00319,0.53941566
0.003195,0.53977548
0.0032,0.54013737
0.003205,0.54050129
0.00321,0.54086725
0.003215,0.54123522
0.00322,0.54160521
0.003225,0.54197719
0.00323,0.54235114
0.003235,0.54272707
0.00324,0.54310495
0.003245,0.54348476
0.00325,0.54386651
0.003255,0.54425016
0.00326,0.54463571
0.003265,0.54502315
0.00327,0.54541245
0.003275,0.54580362
0.00328,0.54619663
0.003285,0.54659147
0.00329,0.54698814
0.003295,0.54738661
0.0033,0.54778687
0.003305,0.54818892
0.00331,0.54859274
0.003315,0.54899832
0.00332,0.54940564
0.003325,0.54981469
0.00333,0.55022547
0.003335,0.55063796
0.00334,0.55105214
0.003345,0.55146801
0.00335,0.55188556
0.003355,0.55230477
0.00336,0.55272563
0.003365,0.55314813
0.00337,0.55357226
0.003375,0.55399801
0.00338,0.55442537
0.003385,0.55485432
0.00339,0.55528486
0.003395,0.55571697
0.0034,0.55615065
0.003405,0.55658588
0.00341,0.55702266
0.003415,0.55746097
0.00342,0.5579008
0.003425,0.55834214
0.00343,0.55878499
0.003435,0.55922932
0.00344,0.55967514
0.003445,0.56012243
0.00345,0.56057118
0.003455,0.56102139
0.00346,0.56147304
0.003465,0.56192612
0.00347,0.56238062
0.003475,0.56283654
0.00348,0.56329386
0.003485,0.56375258
0.00349,0.56421269
0.003495,0.56467417
0.0035,0.56513702


==> figures/data/sensfgm_ref_m30.csv <==
delta_mm,F
5e-06,0.42144241
1e-05,0.84233113
1.5e-05,1.2627998
2e-05,1.6829054
2.5e-05,2.1026786
3e-05,2.522136
3.5e-05,2.9412867
4e-05,3.3601347
4.5e-05,3.7786809
5e-05,4.196924
5.5e-05,4.6148611
6e-05,5.0324883
6.5e-05,5.4498009
7e-05,5.8667937
7.5e-05,6.2834614
8e-05,6.6997984
8.5e-05,7.115799
9e-05,7.5314576
9.5e-05,7.9467686
0.0001,8.3617268
0.000105,8.7763267
0.00011,9.1905633
0.000115,9.6044319
0.00012,10.017927
0.000125,10.431046
0.00013,10.843782
0.000135,11.256133
0.00014,11.668094
0.000145,12.079661
0.00015,12.490831
0.000155,12.9016
0.00016,13.311965
0.000165,13.721923
0.00017,14.13147
0.000175,14.540603
0.00018,14.94932
0.000185,15.357617
0.00019,15.765491
0.000195,16.172941
0.0002,16.579963
0.000205,16.986554
0.00021,17.392712
0.000215,17.798434
0.00022,18.203718
0.000225,18.608561
0.00023,19.01296
0.000235,19.416914
0.00024,19.820419
0.000245,20.223473
0.00025,20.626073
0.000255,21.028218
0.00026,21.429903
0.000265,21.831128
0.00027,22.231889
0.000275,22.632183
0.00028,23.032008
0.000285,23.431362
0.00029,23.830242
0.000295,24.228644
0.0003,24.626568
0.000305,25.031843
0.00031,25.432482
0.000315,25.832605
0.00032,26.232554
0.000325,26.632386
0.00033,27.032109
0.000335,27.431726
0.00034,27.831238
0.000345,28.230641
0.00035,28.629934
0.000355,29.029116
0.00036,29.42819
0.000365,29.827157
0.00037,30.226022
0.000375,30.624785
0.00038,31.023451
0.000385,31.422021
0.00039,31.8205
0.000395,32.218889
0.0004,32.617191
0.000405,33.015409
0.00041,33.413544
0.000415,33.811598
0.00042,34.209573
0.000425,34.607471
0.00043,35.005293
0.000435,35.40304
0.00044,35.800712
0.000445,36.19831
0.00045,36.595835
0.000455,36.993286
0.00046,37.390665
0.000465,37.78797
0.00047,38.185202
0.000475,38.582361
0.00048,38.979445
0.000485,39.376454
0.00049,39.773387
0.000495,40.170244
0.0005,40.567024
0.000505,40.963725
0.00051,41.360346
0.000515,41.756887
0.00052,42.153346
0.000525,42.549722
0.00053,42.946013
0.000535,43.342218
0.00054,43.738335
0.000545,44.134363
0.00055,44.530301
0.000555,44.926146
0.00056,45.321897
0.000565,45.717552
0.00057,46.11311
0.000575,46.508569
0.00058,46.903926
0.000585,47.299181
0.00059,47.694331
0.000595,48.089374
0.0006,48.484308
0.000605,48.879132
0.00061,49.273843
0.000615,49.668439
0.00062,50.062919
0.000625,50.457279
0.00063,50.851519
0.000635,51.245635
0.00064,51.639627
0.000645,52.03349
0.00065,52.427224
0.000655,52.820826
0.00066,53.214293
0.000665,53.607624
0.00067,54.000816
0.000675,54.393867
0.00068,54.786774
0.000685,55.179535
0.00069,55.572147
0.000695,55.964609
0.0007,56.356917
0.000705,56.749068
0.00071,57.141061
0.000715,57.532893
0.00072,57.924561
0.000725,58.316062
0.00073,58.707395
0.000735,59.098555
0.00074,59.48954
0.000745,59.880348
0.00075,60.270976
0.000755,60.66142
0.00076,61.051678
0.000765,61.441747
0.00077,61.831625
0.000775,62.221307
0.00078,62.61079
0.000785,63.000073
0.00079,63.394573
0.000795,63.778725
0.0008,64.171972
0.000805,64.555804
0.00081,64.948524
0.000815,65.33201
0.00082,65.724186
0.000825,66.107315
0.00083,66.498926
0.000835,66.881689
0.00084,67.272717
0.000845,67.655101
0.00085,68.045525
0.000855,68.42752
0.00086,68.817321
0.000865,69.202838
0.00087,69.588039
0.000875,69.972991
0.00088,70.357672
0.000885,70.742074
0.00089,71.126191
0.000895,71.510018
0.0009,71.89355
0.000905,72.276782
0.00091,72.659707
0.000915,73.042322
0.00092,73.424619
0.000925,73.806594
0.00093,74.188239
0.000935,74.56955
0.00094,74.950518
0.000945,75.331138
0.00095,75.711403
0.000955,76.091304
0.00096,76.470835
0.000965,76.849987
0.00097,77.228752
0.000975,77.607122
0.00098,77.985086
0.000985,78.362636
0.00099,78.73976
0.000995,79.116448
0.001,79.492688
0.001005,79.868467
0.00101,80.243772
0.001015,80.618589
0.00102,80.992902
0.001025,81.366695
0.00103,81.739951
0.001035,82.112651
0.00104,82.484773
0.001045,82.856296
0.00105,83.227195
0.001055,83.597443
0.00106,83.967011
0.001065,84.335865
0.00107,84.703967
0.001075,85.071275
0.00108,85.437743
0.001085,85.803317
0.00109,86.167934
0.001095,86.531519
0.0011,86.893986
0.001105,87.255233
0.00111,87.615142
0.001115,87.973578
0.00112,88.330381
0.001125,88.685361
0.00113,89.038291
0.001135,89.388885
0.00114,89.736782
0.001145,90.081514
0.00115,90.422472
0.001155,90.740732
0.00116,91.006873
0.001165,82.892276
0.00117,82.632504
0.001175,81.852901
0.00118,81.693734
0.001185,81.271385
0.00119,80.730657
0.001195,80.272269
0.0012,79.716414
0.001205,79.245221
0.00121,79.025656
0.001215,78.68957
0.00122,78.088572
0.001225,77.651228
0.00123,77.491967
0.001235,77.071318
0.00124,76.495745
0.001245,76.104965
0.00125,75.94358
0.001255,75.412848
0.00126,75.346415
0.001265,74.809785
0.00127,74.373217
0.001275,74.26788
0.00128,73.804219
0.001285,73.690587
0.00129,73.211022
0.001295,73.123027
0.0013,72.599814
0.001305,72.544303
0.00131,72.04119
0.001315,71.983752
0.00132,71.505323
0.001325,71.472677
0.00133,70.965075
0.001335,70.958151
0.00134,70.464462
0.001345,70.390558
0.00135,69.946601
0.001355,69.831015
0.00136,69.81153
0.001365,69.285913
0.00137,69.294726
0.001375,68.811643
0.00138,68.752086
0.001385,68.718162
0.00139,68.173498
0.001395,68.171508
0.0014,68.138314
0.001405,67.675373
0.00141,67.601879
0.001415,67.564177
0.00142,67.059255
0.001425,67.051134
0.00143,67.005876
0.001435,66.478652
0.00144,66.494289
0.001445,66.449443
0.00145,66.033379
0.001455,65.916838
0.00146,65.928446
0.001465,65.876183
0.00147,65.403777
0.001475,65.346293
0.00148,65.354947
0.001485,65.297708
0.00149,64.809887
0.001495,64.80994
0.0015,64.780996
0.001505,64.7194
0.00151,64.22809
0.001515,64.25765
0.00152,64.19258
0.001525,64.160889
0.00153,63.711355
0.001535,63.675532
0.00154,63.636868
0.001545,63.632007
0.00155,63.623367
0.001555,63.128127
0.00156,63.115335
0.001565,63.075275
0.00157,63.063707
0.001575,63.020916
0.00158,62.583832
0.001585,62.507995
0.00159,62.524736
0.001595,62.509148
0.0016,62.462289
0.001605,62.052029
0.00161,62.001283
0.001615,61.949474
0.00162,61.960692
0.001625,61.909612
0.00163,61.8911
0.001635,61.840146
0.00164,61.423704
0.001645,61.369134
0.00165,61.377926
0.001655,61.352104
0.00166,61.357839
0.001665,61.332017
0.00167,61.216164
0.001675,60.864362
0.00168,60.807297
0.001685,60.808827
0.00169,60.780188
0.001695,60.7512
0.0017,60.75388
0.001705,60.725322
0.00171,60.666288
0.001715,60.287355
0.00172,60.226079
0.001725,60.224804
0.00173,60.191719
0.001735,60.188552
0.00174,60.155679
0.001745,60.152476
0.00175,60.148918
0.001755,60.144038
0.00176,60.077097
0.001765,59.7231
0.00177,59.65467
0.001775,59.618859
0.00178,59.582545
0.001785,59.577187
0.00179,59.5692
0.001795,59.560655
0.0018,59.551357
0.001805,59.541023
0.00181,59.531208
0.001815,59.520706
0.00182,59.509391
0.001825,59.469207
0.00183,59.114196
0.001835,59.070994
0.00184,59.028166
0.001845,59.015769
0.00185,58.973148
0.001855,58.961807
0.00186,58.948579
0.001865,58.935643
0.00187,58.921619
0.001875,58.907834
0.00188,58.893587
0.001885,58.879439
0.00189,58.865411
0.001895,58.851215
0.0019,58.865419
0.001905,58.848693
0.00191,58.860783
0.001915,58.842594
0.00192,58.825001
0.001925,58.837272
0.00193,58.818477
0.001935,58.829535
0.00194,58.781956
0.001945,58.523376
0.00195,58.474593
0.001955,58.454294
0.00196,58.434094
0.001965,58.413457
0.00197,58.393775
0.001975,58.37416
0.00198,58.383218
0.001985,58.362514
0.00199,58.370554
0.001995,58.349339
0.002,58.356785
0.002005,58.335496
0.00201,58.342677
0.002015,58.348999
0.00202,58.326154
0.002025,58.332954
0.00203,58.338102
0.002035,58.315629
0.00204,58.321695
0.002045,58.327355
0.00205,58.332119
0.002055,58.336316
0.00206,58.340265
0.002065,58.343588
0.00207,58.347042
0.002075,58.350017
0.00208,58.353281
0.002085,58.356406
0.00209,58.359769
0.002095,58.36344
0.0021,58.367303
0.002105,58.398674
0.00211,58.400813
0.002115,58.403743
0.00212,58.434474
0.002125,58.436311
0.00213,58.466244
0.002135,58.467785
0.00214,58.497331
0.002145,58.498931
0.00215,58.52873
0.002155,58.557337
0.00216,58.55864
0.002165,58.588033
0.00217,58.616787
0.002175,58.645298
0.00218,58.672885
0.002185,58.700437
0.00219,58.728046
0.002195,58.755024
0.0022,58.782423
0.002205,58.810041
0.00221,58.837334
0.002215,58.865437
0.00222,58.893898
0.002225,58.948936
0.00223,58.975533
0.002235,59.003388
0.00224,59.058024
0.002245,59.084339
0.00225,59.13882
0.002255,59.164886
0.00226,59.218777
0.002265,59.244956
0.00227,59.299233
0.002275,59.352271
0.00228,59.377764
0.002285,59.431591
0.00229,59.484785
0.002295,59.537458
0.0023,59.589269
0.002305,59.640526
0.00231,59.691724
0.002315,59.743092
0.00232,59.794164
0.002325,59.817622
0.00233,59.841883
0.002335,59.809281
0.00234,59.77262
0.002345,59.794631
0.00235,59.844873
0.002355,59.867112
0.00236,59.917971
0.002365,59.969127
0.00237,60.020375
0.002375,60.071124
0.00238,60.122022
0.002385,60.200109
0.00239,60.249346
0.002395,60.299896
0.0024,60.350743
0.002405,60.428562
0.00241,60.477533
0.002415,60.554824
0.00242,60.603436
0.002425,60.680428
0.00243,60.728658
0.002435,60.778301
0.00244,60.827818
0.002445,60.87624
0.00245,60.894798
0.002455,60.883643
0.00246,60.900492
0.002465,60.946782
0.00247,60.994533
0.002475,61.069843
0.00248,61.11604
0.002485,61.190639
0.00249,61.237089
0.002495,61.312497
0.0025,61.386612
0.002505,61.460111
0.00251,61.506105
0.002515,61.580853
0.00252,61.654158
0.002525,61.726714
0.00253,61.771319
0.002535,61.817646
0.00254,61.863452
0.002545,61.907085
0.00255,61.920645
0.002555,61.934142
0.00256,61.97782
0.002565,62.050182
0.00257,62.121455
0.002575,62.192267
0.00258,62.235371
0.002585,62.307657
0.00259,62.37877
0.002595,62.449704
0.0026,62.520505
0.002605,62.591093
0.00261,62.661261
0.002615,62.730836
0.00262,62.772562
0.002625,62.843292
0.00263,62.883005
0.002635,62.864686
0.00264,62.903464
0.002645,62.943957
0.00265,63.0139
0.002655,63.082554
0.00266,63.150549
0.002665,63.21793
0.00267,63.284969
0.002675,63.352078
0.00268,63.419262
0.002685,63.486359
0.00269,63.525775
0.002695,63.594658
0.0027,63.661334
0.002705,63.697669
0.00271,63.705442
0.002715,63.712164
0.00272,63.748168
0.002725,63.786078
0.00273,63.853548
0.002735,63.919579
0.00274,63.984962
0.002745,64.021798
0.00275,64.088448
0.002755,64.153212
0.00276,64.188958
0.002765,64.22606
0.00277,64.261315
0.002775,64.207347
0.00278,64.183057
0.002785,64.187017
0.00279,64.191229
0.002795,64.196093
0.0028,64.172669
0.002805,0.53228347
0.00281,0.52089837
0.002815,0.52034891
0.00282,0.52038413
0.002825,0.52045676
0.00283,0.52053408
0.002835,0.52061495
0.00284,0.52069954
0.002845,0.52078794
0.00285,0.52088018
0.002855,0.52097626
0.00286,0.52107617
0.002865,0.5211799
0.00287,0.52128744
0.002875,0.52139877
0.00288,0.52151385
0.002885,0.52163268
0.00289,0.52175522
0.002895,0.52188146
0.0029,0.52201136
0.002905,0.52214491
0.00291,0.52228206
0.002915,0.52242281
0.00292,0.52256712
0.002925,0.52271496
0.00293,0.52286632
0.002935,0.52302116
0.00294,0.52317947
0.002945,0.5233412
0.00295,0.52350635
0.002955,0.52367488
0.00296,0.52384676
0.002965,0.52402198
0.00297,0.5242005
0.002975,0.52438231
0.00298,0.52456737
0.002985,0.52475567
0.00299,0.52494717
0.002995,0.52514186
0.003,0.52533969
0.003005,0.52554066
0.00301,0.52574473
0.003015,0.5259519
0.00302,0.52616212
0.003025,0.52637539
0.00303,0.52659168
0.003035,0.52681095
0.00304,0.52703321
0.003045,0.52725841
0.00305,0.52748654
0.003055,0.52771757
0.00306,0.52795149
0.003065,0.52818827
0.00307,0.52842789
0.003075,0.52867032
0.00308,0.52891555
0.003085,0.52916356
0.00309,0.52941433
0.003095,0.52966783
0.0031,0.52992404
0.003105,0.53018294
0.00311,0.53044452
0.003115,0.53070875
0.00312,0.53097562
0.003125,0.53124509
0.00313,0.53151717
0.003135,0.53179182
0.00314,0.53206902
0.003145,0.53234876
0.00315,0.53263102
0.003155,0.53291577
0.00316,0.53320301
0.003165,0.53349271
0.00317,0.53378486
0.003175,0.53407943
0.00318,0.53437641
0.003185,0.53467578
0.00319,0.53497753
0.003195,0.53528163
0.0032,0.53558807
0.003205,0.53589683
0.00321,0.53620789
0.003215,0.53652124
0.00322,0.53683687
0.003225,0.53715475
0.00323,0.53747486
0.003235,0.5377972
0.00324,0.53812175
0.003245,0.53844849
0.00325,0.5387774
0.003255,0.53910847
0.00326,0.53944168
0.003265,0.53977702
0.00327,0.54011447
0.003275,0.54045402
0.00328,0.54079566
0.003285,0.54113936
0.00329,0.54148511
0.003295,0.54183291
0.0033,0.54218272
0.003305,0.54253455
0.00331,0.54288837
0.003315,0.54324417
0.00332,0.54360194
0.003325,0.54396167
0.00333,0.54432333
0.003335,0.54468692
0.00334,0.54505242
0.003345,0.54541982
0.00335,0.5457891
0.003355,0.54616026
0.00336,0.54653328
0.003365,0.54690814
0.00337,0.54728483
0.003375,0.54766335
0.00338,0.54804367
0.003385,0.54842579
0.00339,0.54880969
0.003395,0.54919536
0.0034,0.54958279
0.003405,0.54997197
0.00341,0.55036288
0.003415,0.55075551
0.00342,0.55114986
0.003425,0.5515459
0.00343,0.55194363
0.003435,0.55234303
0.00344,0.5527441
0.003445,0.55314682
0.00345,0.55355118
0.003455,0.55395717
0.00346,0.55436478
0.003465,0.554774
0.00347,0.55518481
0.003475,0.55559722
0.00348,0.55601119
0.003485,0.55642673
0.00349,0.55684383
0.003495,0.55726247
0.0035,0.55768264


==> figures/data/sensfgm_ref_p30.csv <==
delta_mm,F
5e-06,0.42365738
1e-05,0.84786038
1.5e-05,1.2724737
2e-05,1.697436
2.5e-05,2.1227134
3e-05,2.5482857
3.5e-05,2.9741403
4e-05,3.4002698
4.5e-05,3.8266696
5e-05,4.2533375
5.5e-05,4.6802727
6e-05,5.1074754
6.5e-05,5.5349465
7e-05,5.9626875
7.5e-05,6.3906999
8e-05,6.8189855
8.5e-05,7.247546
9e-05,7.6763831
9.5e-05,8.1054984
0.0001,8.5348932
0.000105,8.9645689
0.00011,9.3945263
0.000115,9.8247662
0.00012,10.255289
0.000125,10.686096
0.00013,11.117186
0.000135,11.548559
0.00014,11.980215
0.000145,12.412154
0.00015,12.844375
0.000155,13.276877
0.00016,13.709658
0.000165,14.142719
0.00017,14.576056
0.000175,15.009669
0.00018,15.443557
0.000185,15.877717
0.00019,16.312147
0.000195,16.746846
0.0002,17.181812
0.000205,17.617043
0.00021,18.052536
0.000215,18.488289
0.00022,18.9243
0.000225,19.360566
0.00023,19.797086
0.000235,20.233856
0.00024,20.670875
0.000245,21.108139
0.00025,21.545646
0.000255,21.983394
0.00026,22.421379
0.000265,22.8596
0.00027,23.298053
0.000275,23.736736
0.00028,24.175646
0.000285,24.614781
0.00029,25.054137
0.000295,25.493712
0.0003,25.933504
0.000305,26.372979
0.00031,26.811757
0.000315,27.250269
0.00032,27.688609
0.000325,28.126819
0.00033,28.564921
0.000335,29.002924
0.00034,29.440836
0.000345,29.878657
0.00035,30.316387
0.000355,30.754022
0.00036,31.19156
0.000365,31.628995
0.00037,32.066323
0.000375,32.503537
0.00038,32.940633
0.000385,33.377604
0.00039,33.814446
0.000395,34.251152
0.0004,34.687718
0.000405,35.124139
0.00041,35.560408
0.000415,35.996523
0.00042,36.432477
0.000425,36.868267
0.00043,37.303889
0.000435,37.73934
0.00044,38.174614
0.000445,38.609709
0.00045,39.044622
0.000455,39.479349
0.00046,39.913888
0.000465,40.348236
0.00047,40.782389
0.000475,41.216347
0.00048,41.650106
0.000485,42.083664
0.00049,42.517019
0.000495,42.950169
0.0005,43.383112
0.000505,43.815846
0.00051,44.248369
0.000515,44.68068
0.00052,45.112777
0.000525,45.544658
0.00053,45.976322
0.000535,46.407768
0.00054,46.838993
0.000545,47.269997
0.00055,47.700777
0.000555,48.131334
0.00056,48.561664
0.000565,48.991768
0.00057,49.421644
0.000575,49.85129
0.00058,50.280706
0.000585,50.70989
0.00059,51.138841
0.000595,51.567558
0.0006,51.996039
0.000605,52.424285
0.00061,52.852293
0.000615,53.280062
0.00062,53.707592
0.000625,54.134881
0.00063,54.561928
0.000635,54.988732
0.00064,55.415293
0.000645,55.841608
0.00065,56.267678
0.000655,56.6935
0.00066,57.119075
0.000665,57.5444
0.00067,57.969475
0.000675,58.3943
0.00068,58.818872
0.000685,59.243191
0.00069,59.667256
0.000695,60.091066
0.0007,60.514621
0.000705,60.937918
0.00071,61.360957
0.000715,61.783737
0.00072,62.206258
0.000725,62.628517
0.00073,63.050515
0.000735,63.47225
0.00074,63.89372
0.000745,64.314927
0.00075,64.735867
0.000755,65.156541
0.00076,65.576946
0.000765,65.997084
0.00077,66.416951
0.000775,66.836548
0.00078,67.255873
0.000785,67.674925
0.00079,68.093704
0.000795,68.512207
0.0008,68.930436
0.000805,69.348387
0.00081,69.766061
0.000815,70.183455
0.00082,70.60057
0.000825,71.017404
0.00083,71.433956
0.000835,71.850225
0.00084,72.266209
0.000845,72.681909
0.00085,73.097322
0.000855,73.512448
0.00086,73.927286
0.000865,74.341834
0.00087,74.756091
0.000875,75.170056
0.00088,75.583728
0.000885,75.997106
0.00089,76.410189
0.000895,76.822974
0.0009,77.235462
0.000905,77.647651
0.00091,78.059539
0.000915,78.471126
0.00092,78.882409
0.000925,79.293388
0.00093,79.704062
0.000935,80.114429
0.00094,80.524487
0.000945,80.934235
0.00095,81.343673
0.000955,81.752797
0.00096,82.161608
0.000965,82.570103
0.00097,82.978281
0.000975,83.386141
0.00098,83.79368
0.000985,84.200897
0.00099,84.607791
0.000995,85.01436
0.001,85.420602
0.001005,85.826516
0.00101,86.232099
0.001015,86.63735
0.00102,87.042268
0.001025,87.446849
0.00103,87.851093
0.001035,88.254998
0.00104,88.658561
0.001045,89.06178
0.00105,89.464653
0.001055,89.867179
0.00106,90.269355
0.001065,90.671178
0.00107,91.072647
0.001075,91.458551
0.00108,91.872471
0.001085,92.259173
0.00109,92.672736
0.001095,93.058466
0.0011,93.471557
0.001105,93.856276
0.00111,94.26888
0.001115,94.652573
0.00112,95.064681
0.001125,95.447332
0.00113,95.858936
0.001135,96.240526
0.00114,96.651616
0.001145,97.032129
0.00115,97.442694
0.001155,97.82211
0.00116,98.215845
0.001165,98.609667
0.00117,99.003146
0.001175,99.396212
0.00118,99.788848
0.001185,100.18105
0.00119,100.5728
0.001195,100.96411
0.0012,101.35496
0.001205,101.74535
0.00121,102.13527
0.001215,102.52471
0.00122,102.91368
0.001225,103.30215
0.00123,103.69013
0.001235,104.07761
0.00124,104.46456
0.001245,104.851
0.00125,105.2369
0.001255,105.62226
0.00126,106.00706
0.001265,106.39129
0.00127,106.77494
0.001275,107.15799
0.00128,107.54044
0.001285,107.92225
0.00129,108.30342
0.001295,108.68392
0.0013,109.06374
0.001305,109.44283
0.00131,109.82119
0.001315,110.19878
0.00132,110.57555
0.001325,110.95147
0.00133,111.32649
0.001335,111.70055
0.00134,112.0736
0.001345,112.44556
0.00135,112.81635
0.001355,113.18587
0.00136,113.554
0.001365,113.9206
0.00137,114.28548
0.001375,114.64846
0.00138,115.00926
0.001385,115.36755
0.00139,115.72293
0.001395,116.07484
0.0014,116.40118
0.001405,116.7037
0.00141,95.190363
0.001415,94.771678
0.00142,94.294714
0.001425,93.901519
0.00143,93.568939
0.001435,93.238896
0.00144,92.905991
0.001445,92.52801
0.00145,92.1704
0.001455,91.841007
0.00146,91.514736
0.001465,91.222239
0.00147,90.933374
0.001475,90.676918
0.00148,90.449845
0.001485,90.355147
0.00149,90.126704
0.001495,89.870012
0.0015,89.594243
0.001505,89.334927
0.00151,89.412464
0.001515,89.144842
0.00152,88.870878
0.001525,88.975943
0.00153,88.731491
0.001535,88.540509
0.00154,88.490282
0.001545,88.256028
0.00155,88.164073
0.001555,87.919384
0.00156,87.959044
0.001565,87.787883
0.00157,87.587969
0.001575,87.588806
0.00158,87.465046
0.001585,87.300429
0.00159,87.095806
0.001595,87.179334
0.0016,87.002265
0.001605,86.965825
0.00161,86.926589
0.001615,86.75385
0.00162,86.833489
0.001625,86.630424
0.00163,86.618718
0.001635,86.405045
0.00164,86.444628
0.001645,86.519407
0.00165,86.312103
0.001655,86.293478
0.00166,86.278052
0.001665,86.152732
0.00167,86.223269
0.001675,86.143867
0.00168,85.995186
0.001685,86.093128
0.00169,85.89822
0.001695,85.906155
0.0017,85.940591
0.001705,85.749859
0.00171,85.81391
0.001715,85.848468
0.00172,85.908761
0.001725,85.694268
0.00173,85.784597
0.001735,85.813247
0.00174,85.617225
0.001745,85.672694
0.00175,85.731048
0.001755,85.757957
0.00176,85.585745
0.001765,85.640089
0.00177,85.666656
0.001775,85.749512
0.00178,85.576959
0.001785,85.601179
0.00179,85.624324
0.001795,85.735278
0.0018,85.787822
0.001805,85.574582
0.00181,85.623038
0.001815,85.731047
0.00182,85.782029
0.001825,85.859686
0.00183,85.645684
0.001835,85.722671
0.00184,85.741061
0.001845,85.845941
0.00185,85.921481
0.001855,85.881866
0.00186,85.745393
0.001865,85.821039
0.00187,85.896678
0.001875,85.969678
0.00188,86.04361
0.001885,86.004506
0.00189,85.899162
0.001895,85.969292
0.0019,86.041854
0.001905,86.112837
0.00191,86.184015
0.001915,86.256194
0.00192,86.298073
0.001925,86.1307
0.00193,86.199789
0.001935,86.268574
0.00194,86.336082
0.001945,86.432533
0.00195,86.501279
0.001955,86.596671
0.00196,86.635939
0.001965,86.530014
0.00197,86.509076
0.001975,86.60214
0.00198,86.667583
0.001985,86.732287
0.00199,86.824831
0.001995,86.916925
0.002,86.981144
0.002005,87.072931
0.00201,87.135507
0.002015,87.08606
0.00202,87.030851
0.002025,87.092847
0.00203,87.154565
0.002035,87.242757
0.00204,87.330789
0.002045,87.391161
0.00205,87.478941
0.002055,87.566254
0.00206,87.653467
0.002065,87.713439
0.00207,87.801399
0.002075,87.888173
0.00208,87.973805
0.002085,87.866174
0.00209,87.894476
0.002095,87.924392
0.0021,88.010067
0.002105,88.09518
0.00211,88.152126
0.002115,88.237326
0.00212,88.322272
0.002125,88.405738
0.00213,88.488842
0.002135,88.572206
0.00214,88.654798
0.002145,88.737027
0.00215,88.819497
0.002155,88.901894
0.00216,88.983946
0.002165,89.066006
0.00217,89.148686
0.002175,89.231219
0.00218,89.313402
0.002185,89.421935
0.00219,89.50265
0.002195,89.583645
0.0022,89.66456
0.002205,89.745641
0.00221,89.799496
0.002215,89.768056
0.00222,89.820259
0.002225,89.898605
0.00223,89.976644
0.002235,90.054629
0.00224,90.132271
0.002245,90.21045
0.00225,90.289042
0.002255,90.3676
0.00226,90.446896
0.002265,90.552052
0.00227,90.629353
0.002275,90.707738
0.00228,90.812252
0.002285,90.889211
0.00229,90.967243
0.002295,91.071449
0.0023,91.148536
0.002305,91.251817
0.00231,91.328395
0.002315,91.431518
0.00232,91.507555
0.002325,91.610252
0.00233,91.686488
0.002335,91.78905
0.00234,91.890203
0.002345,91.965337
0.00235,92.067239
0.002355,92.167814
0.00236,92.242455
0.002365,92.344031
0.00237,92.444506
0.002375,92.544263
0.00238,92.618425
0.002385,92.719624
0.00239,92.81987
0.002395,92.919621
0.0024,93.018983
0.002405,93.118173
0.00241,93.217057
0.002415,93.315635
0.00242,93.414055
0.002425,93.512594
0.00243,93.611058
0.002435,93.709354
0.00244,93.807739
0.002445,93.906474
0.00245,94.005284
0.002455,94.104047
0.00246,94.203081
0.002465,94.302655
0.00247,94.427369
0.002475,94.524009
0.00248,94.622104
0.002485,94.745996
0.00249,94.842358
0.002495,94.940128
0.0025,95.038415
0.002505,95.162179
0.00251,95.259001
0.002515,95.382375
0.00252,95.478223
0.002525,95.600905
0.00253,95.696444
0.002535,95.81914
0.00254,95.914764
0.002545,96.037153
0.00255,96.132566
0.002555,96.254894
0.00256,96.375495
0.002565,96.470372
0.00257,96.592316
0.002575,96.712488
0.00258,96.806776
0.002585,96.928289
0.00259,97.048214
0.002595,97.167647
0.0026,97.286642
0.002605,97.380064
0.00261,97.500759
0.002615,97.619725
0.00262,97.738068
0.002625,97.830763
0.00263,97.951035
0.002635,98.069603
0.00264,98.161501
0.002645,98.227183
0.00265,98.291615
0.002655,98.383132
0.00266,98.475415
0.002665,98.593579
0.00267,98.684763
0.002675,98.803609
0.00268,98.921292
0.002685,99.038872
0.00269,99.156141
0.002695,99.272956
0.0027,99.389454
0.002705,99.505947
0.00271,99.622534
0.002715,99.739295
0.00272,99.856242
0.002725,99.973207
0.00273,100.09007
0.002735,100.20691
0.00274,100.3238
0.002745,100.44069
0.00275,100.55762
0.002755,100.67459
0.00276,100.79148
0.002765,100.90824
0.00277,101.02489
0.002775,101.14124
0.00278,101.25667
0.002785,101.34484
0.00279,101.43228
0.002795,101.51896
0.0028,101.63279
0.002805,101.74558
0.00281,101.85848
0.002815,101.97133
0.00282,102.08415
0.002825,102.19723
0.00283,102.31093
0.002835,102.4253
0.00284,102.54037
0.002845,102.65601
0.00285,102.77204
0.002855,102.88827
0.00286,103.00471
0.002865,103.15004
0.00287,103.25829
0.002875,103.37341
0.00288,103.48873
0.002885,103.60379
0.00289,103.71824
0.002895,103.83151
0.0029,103.94336
0.002905,104.05397
0.00291,104.16374
0.002915,104.24726
0.00292,104.35889
0.002925,104.46902
0.00293,104.57951
0.002935,104.69087
0.00294,104.80322
0.002945,104.91648
0.00295,105.03047
0.002955,105.17359
0.00296,105.2794
0.002965,105.39234
0.00297,105.50602
0.002975,105.64882
0.00298,105.75438
0.002985,105.86696
0.00299,105.97962
0.002995,106.09163
0.003,106.20242
0.003005,106.31172
0.00301,106.41985
0.003015,106.52739
0.00302,106.6348
0.003025,106.74224
0.00303,106.84968
0.003035,106.95725
0.00304,107.06528
0.003045,107.1742
0.00305,107.28408
0.003055,107.39481
0.00306,107.5062
0.003065,107.64683
0.00307,107.74973
0.003075,107.85964
0.00308,107.96988
0.003085,108.08005
0.00309,108.18967
0.003095,108.29823
0.0031,108.40516
0.003105,108.48406
0.00311,108.56447
0.003115,108.67198
0.00312,108.77812
0.003125,108.88447
0.00313,108.99108
0.003135,109.09773
0.00314,109.20415
0.003145,109.31031
0.00315,109.41629
0.003155,109.52195
0.00316,109.627
0.003165,109.70542
0.00317,109.78508
0.003175,109.81183
0.00318,109.81352
0.003185,109.81647
0.00319,0.60407008
0.003195,0.54751439
0.0032,0.54755538
0.003205,0.54796411
0.00321,0.54837765
0.003215,0.54879281
0.00322,0.54920963
0.003225,0.54962811
0.00323,0.55004824
0.003235,0.55047
0.00324,0.5508934
0.003245,0.55131844
0.00325,0.5517451
0.003255,0.55217339
0.00326,0.55260329
0.003265,0.55303479
0.00327,0.5534679
0.003275,0.55390259
0.00328,0.55433887
0.003285,0.55477672
0.00329,0.55521613
0.003295,0.5556571
0.0033,0.55609961
0.003305,0.55654365
0.00331,0.5569891
0.003315,0.55743601
0.00332,0.55788442
0.003325,0.55833431
0.00333,0.5587857
0.003335,0.55923858
0.00334,0.55969293
0.003345,0.56014875
0.00335,0.56060603
0.003355,0.56106476
0.00336,0.56152494
0.003365,0.56198655
0.00337,0.56244959
0.003375,0.56291404
0.00338,0.56337988
0.003385,0.56384693
0.00339,0.56431523
0.003395,0.56478483
0.0034,0.56525572
0.003405,0.56572794
0.00341,0.56620147
0.003415,0.56667634
0.00342,0.56715253
0.003425,0.56763003
0.00343,0.56810859
0.003435,0.56858823
0.00344,0.569069
0.003445,0.56955089
0.00345,0.57003366
0.003455,0.57051717
0.00346,0.57100144
0.003465,0.57148648
0.00347,0.57197229
0.003475,0.57245798
0.00348,0.57294294
0.003485,0.57342691
0.00349,0.57390954
0.003495,0.57439071
0.0035,0.5748705


==> figures/data/sent_prop_iso.csv <==
delta_mm,F
0,-0.0002
1e-05,3.3706
2e-05,5.2284
3e-05,6.8074
4e-05,8.8422
5e-05,10.9097
6e-05,13.3162
7e-05,15.2152
8e-05,17.1431
9e-05,19.3754
0.0001,21.2671
0.00011,23.4137
0.00012,25.4194
0.00013,27.6779
0.00014,29.701
0.00015,31.9583
0.00016,33.844
0.00017,35.9048
0.00018,37.9374
0.00019,39.8693
0.0002,41.8819
0.00021,44.3763
0.00022,46.2118
0.00023,48.3151
0.00024,50.0461
0.00025,52.1749
0.00026,54.2485
0.00027,56.4834
0.00028,58.2261
0.00029,60.0144
0.0003,62.2657
0.00031,64.5831
0.00032,66.4836
0.00033,68.3072
0.00034,70.3335
0.00035,72.2574
0.00036,73.906
0.00037,76.0758
0.00038,77.7061
0.00039,80.069
0.0004,81.7885
0.00041,83.7873
0.00042,86.1726
0.00043,87.412
0.00044,88.9995
0.00045,91.0349
0.00046,92.9202
0.00047,94.517
0.00048,96.4303
0.00049,97.4941
0.0005,97.6268
0.00051,95.4344
0.00052,91.2001
0.00053,86.1985
0.00054,78.8896
0.00055,68.1322
0.00056,59.1406
0.00057,52.7933
0.00058,43.2499
0.00059,29.447
0.0006,1.0848
0.00061,1.1311
0.00062,1.0404
0.00063,1.3393
0.00064,1.0457
0.00065,0.934
0.00066,1.4011
0.00067,1.4889
0.00068,1.0245
0.00069,0.7561
0.0007,0.999
0.00071,1.0616
0.00072,0.9058
0.00073,0.8948
0.00074,1.0946
0.00075,1.2171
0.00076,0.984
0.00077,1.1472
0.00078,1.0663
0.00079,1.6704
0.0008,1.2198


==> figures/data/sent_prop_m50.csv <==
delta_mm,F
0,-0.0002
1e-05,3.6502
2e-05,5.3959
3e-05,8.1567
4e-05,10.8101
5e-05,13.175
6e-05,16.227
7e-05,19.1385
8e-05,21.223
9e-05,24.0419
0.0001,27.1607
0.00011,30.1619
0.00012,32.9691
0.00013,36.1243
0.00014,39.2738
0.00015,42.1749
0.00016,45.2202
0.00017,48.2979
0.00018,51.5062
0.00019,54.5085
0.0002,57.4971
0.00021,60.1779
0.00022,63.2343
0.00023,65.809
0.00024,68.2314
0.00025,71.0141
0.00026,72.5996
0.00027,75.658
0.00028,78.0377
0.00029,81.1298
0.0003,83.1083
0.00031,85.5219
0.00032,87.9045
0.00033,89.91
0.00034,92.1176
0.00035,94.4607
0.00036,96.3593
0.00037,97.5846
0.00038,95.2318
0.00039,92.4164
0.0004,86.1216
0.00041,77.6735
0.00042,63.3617
0.00043,53.1668
0.00044,35.9991
0.00045,1.0873
0.00046,0.9065
0.00047,1.038
0.00048,1.0544
0.00049,0.9021
0.0005,1.2346
0.00051,1.0226
0.00052,0.9912
0.00053,0.9013
0.00054,1.1688
0.00055,0.9143
0.00056,0.9345
0.00057,1.1609
0.00058,1.0488
0.00059,1.1599
0.0006,1.034
0.00061,0.9106
0.00062,1.5353
0.00063,1.3251
0.00064,0.8825
0.00065,0.9189
0.00066,0.9746
0.00067,1.3881
0.00068,0.9477
0.00069,0.7919
0.0007,0.9346
0.00071,1.2985
0.00072,1.1834
0.00073,1.5505
0.00074,1.2358
0.00075,1.0166
0.00076,0.9092
0.00077,0.8438
0.00078,1.028
0.00079,1.0162
0.0008,1.0743


==> figures/data/sent_prop_p50.csv <==
delta_mm,F
0,-0.0002
1e-05,2.9236
2e-05,4.6227
3e-05,5.5194
4e-05,7.2754
5e-05,8.7125
6e-05,10.2198
7e-05,12.1592
8e-05,12.9627
9e-05,14.4109
0.0001,15.5825
0.00011,16.7996
0.00012,17.9922
0.00013,19.0831
0.00014,20.1437
0.00015,21.0518
0.00016,22.2582
0.00017,23.129
0.00018,24.2821
0.00019,25.061
0.0002,26.2195
0.00021,27.2323
0.00022,28.4846
0.00023,29.8072
0.00024,31.0593
0.00025,32.5961
0.00026,34.1398
0.00027,35.3894
0.00028,36.7999
0.00029,38.2529
0.0003,39.8209
0.00031,41.165
0.00032,42.6679
0.00033,44.3357
0.00034,45.6842
0.00035,47.5202
0.00036,49.1088
0.00037,50.6333
0.00038,52.1452
0.00039,53.5784
0.0004,55.2089
0.00041,56.4326
0.00042,58.2811
0.00043,59.9271
0.00044,61.8306
0.00045,63.2373
0.00046,64.7786
0.00047,66.1628
0.00048,68.1571
0.00049,69.7248
0.0005,71.077
0.00051,72.5031
0.00052,74.26
0.00053,75.8023
0.00054,77.7065
0.00055,79.2162
0.00056,81.051
0.00057,82.3394
0.00058,83.8888
0.00059,84.9669
0.0006,87.5365
0.00061,88.6103
0.00062,90.4764
0.00063,91.913
0.00064,93.1688
0.00065,94.4732
0.00066,96.2568
0.00067,97.478
0.00068,98.5799
0.00069,98.8486
0.0007,96.6862
0.00071,91.7266
0.00072,84.8034
0.00073,75.4047
0.00074,61.0504
0.00075,38.1207
0.00076,1.2628
0.00077,1.0915
0.00078,1.0875
0.00079,1.1679
0.0008,1.3674


==> figures/data/sent_ref_iso.csv <==
delta_mm,F
1e-05,2.0881497
2e-05,4.1761013
3e-05,6.2635581
4e-05,8.3502605
5e-05,10.43594
6e-05,12.520328
7e-05,14.601977
8e-05,16.682596
9e-05,18.761061
0.0001,20.837102
0.00011,22.910445
0.00012,24.98082
0.00013,27.047951
0.00014,29.111565
0.00015,31.171386
0.00016,33.227135
0.00017,35.278534
0.00018,37.325301
0.00019,39.367153
0.0002,41.403804
0.00021,43.434966
0.00022,45.460345
0.00023,47.479647
0.00024,49.49257
0.00025,51.498811
0.00026,53.498058
0.00027,55.489994
0.00028,57.474295
0.00029,59.450627
0.0003,61.418646
0.00031,63.377999
0.00032,65.328315
0.00033,67.269209
0.00034,69.200277
0.00035,71.121091
0.00036,73.031195
0.00037,74.930099
0.00038,76.817274
0.00039,78.692136
0.0004,80.55404
0.00041,82.402257
0.00042,84.219152
0.00043,86.032785
0.00044,87.82989
0.00045,89.607826
0.00046,91.364204
0.00047,93.07296
0.00048,94.762946
0.00049,96.384686
0.0005,97.858657
0.00051,98.690765
0.00052,77.082203
0.00053,0.13736422
0.00054,0.13722216
0.00055,0.13558566
0.00056,0.1341853
0.00057,0.13298853
0.00058,0.13197745
0.00059,0.13113623
0.0006,0.13045065
0.00061,0.12990787
0.00062,0.12949634
0.00063,0.12920559
0.00064,0.12902616
0.00065,0.12894946
0.00066,0.12896767
0.00067,0.12907371
0.00068,0.12926108
0.00069,0.12952389
0.0007,0.12985674
0.00071,0.13025468
0.00072,0.13071319
0.00073,0.13122811
0.00074,0.13179563
0.00075,0.13241223
0.00076,0.13307468
0.00077,0.13378001
0.00078,0.13452545
0.00079,0.13530847
0.0008,0.13612671


==> figures/data/sent_ref_m50.csv <==
delta_mm,F
1e-05,2.3337519
2e-05,4.7832375
3e-05,7.3169605
4e-05,9.9275
5e-05,12.592314
6e-05,15.308419
7e-05,18.069837
8e-05,20.871581
9e-05,23.709317
0.0001,26.579156
0.00011,29.477519
0.00012,32.401046
0.00013,35.34653
0.00014,38.310869
0.00015,41.291034
0.00016,44.284031
0.00017,47.286884
0.00018,50.296606
0.00019,53.310184
0.0002,56.32455
0.00021,59.139681
0.00022,61.846944
0.00023,64.481442
0.00024,67.056835
0.00025,69.58086
0.00026,72.058453
0.00027,74.492911
0.00028,76.886448
0.00029,79.252193
0.0003,81.56597
0.00031,83.840508
0.00032,86.075054
0.00033,88.268008
0.00034,90.407116
0.00035,92.496932
0.00036,94.502809
0.00037,96.331608
0.00038,93.272187
0.00039,70.241417
0.0004,54.744708
0.00041,0.22062498
0.00042,0.14577568
0.00043,0.14198865
0.00044,0.14003944
0.00045,0.13845225
0.00046,0.13713696
0.00047,0.13605161
0.00048,0.13516715
0.00049,0.13446146
0.0005,0.13391662
0.00051,0.13351756
0.00052,0.13325121
0.00053,0.13310611
0.00054,0.13307211
0.00055,0.13314016
0.00056,0.13330218
0.00057,0.13355083
0.00058,0.1338796
0.00059,0.13428252
0.0006,0.1347542
0.00061,0.13528975
0.00062,0.13588471
0.00063,0.13653501
0.00064,0.13723691
0.00065,0.137987
0.00066,0.13878213
0.00067,0.13961924
0.00068,0.14049537
0.00069,0.14140829
0.0007,0.1423557
0.00071,0.14333568
0.00072,0.14434644
0.00073,0.14538606
0.00074,0.146453
0.00075,0.14754571
0.00076,0.14866268
0.00077,0.14980259
0.00078,0.1509641
0.00079,0.15214604
0.0008,0.15334728


==> figures/data/sent_ref_p50.csv <==
delta_mm,F
1e-05,1.8425363
2e-05,3.5667781
3e-05,5.2039749
4e-05,6.7694259
5e-05,8.2725852
6e-05,9.7199931
7e-05,11.116506
8e-05,12.465908
9e-05,13.771255
0.0001,15.04255
0.00011,16.268554
0.00012,17.457165
0.00013,18.609998
0.00014,19.728486
0.00015,20.813915
0.00016,21.867445
0.00017,22.890134
0.00018,23.882954
0.00019,24.846806
0.0002,25.782524
0.00021,26.932998
0.00022,28.171898
0.00023,29.468958
0.00024,30.809396
0.00025,32.184217
0.00026,33.587292
0.00027,35.014142
0.00028,36.461334
0.00029,37.926145
0.0003,39.406354
0.00031,40.900111
0.00032,42.405845
0.00033,43.922202
0.00034,45.448
0.00035,46.982195
0.00036,48.523852
0.00037,50.072129
0.00038,51.626257
0.00039,53.185531
0.0004,54.749298
0.00041,56.316949
0.00042,57.887909
0.00043,59.461634
0.00044,61.037607
0.00045,62.615328
0.00046,64.194315
0.00047,65.774098
0.00048,67.354215
0.00049,68.934211
0.0005,70.513632
0.00051,72.092023
0.00052,73.668927
0.00053,75.243877
0.00054,76.816394
0.00055,78.385984
0.00056,79.95213
0.00057,81.514288
0.00058,83.071878
0.00059,84.62427
0.0006,86.170779
0.00061,87.710636
0.00062,89.223068
0.00063,90.741199
0.00064,92.250158
0.00065,93.74687
0.00066,95.228705
0.00067,96.667383
0.00068,98.093548
0.00069,99.427579
0.0007,100.61853
0.00071,97.226554
0.00072,79.580189
0.00073,0.17969346
0.00074,0.16109685
0.00075,0.15903273
0.00076,0.15756008
0.00077,0.15625091
0.00078,0.15507904
0.00079,0.15403511
0.0008,0.15311026
0.00081,0.15229676
0.00082,0.15158947
0.00083,0.15097967
0.00084,0.15046033
0.00085,0.15002585
0.00086,0.14967178
0.00087,0.14939387
0.00088,0.1491877
0.00089,0.14904909
0.0009,0.14897445
0.00091,0.1489598
0.00092,0.14900135
0.00093,0.14909664
0.00094,0.14924362
0.00095,0.14943914
0.00096,0.14968119
0.00097,0.14996776
0.00098,0.15029617
0.00099,0.15066502
0.001,0.15107215


==> figures/data/slab_bourdin_numerics.csv <==
a_l0,d_l0
1.0545163,24.658615
1.1573947,24.658836
1.2701439,24.659942
1.3939845,24.658838
1.5299292,24.661236
1.6790136,24.659461
1.8427428,24.658254
2.0222123,25.807872
2.2194954,25.808449
2.4355691,25.807691
2.6734231,26.423422
2.9334242,26.420729
3.2196999,27.067969
3.5555605,27.063036
3.8776739,27.06385
4.2561463,27.064723
4.6708703,27.743846
5.1261152,27.743846
5.62594,29.994941
6.1746764,31.703663
6.7761141,33.628061
7.4363296,35.793978
8.1616126,39.633003
8.957756,41.104975
9.8204658,44.387062
10.789257,46.236101
11.840043,46.236005
12.99513,46.244335
14.261658,48.252129
15.654612,55.488458
17.177745,55.487159
18.852823,58.407082
20.68548,61.646922
22.712644,65.297243
24.920505,65.277833
27.341858,73.994327
30.016001,79.289226
32.942673,79.261611
36.151039,85.395601
39.675535,92.47398
43.545692,92.513439
47.773778,100.91081
52.453371,111.01694
57.547795,110.95592
63.159939,110.93987
69.314582,123.32855
76.061194,138.77606
83.504249,158.53681
91.644061,184.96053
100.60006,185.005
110.36686,184.96779
121.14264,184.95395
132.94668,184.95722
145.88993,185.05061
160.11695,185.01682
175.68837,221.95124
192.85507,221.92054
211.62115,277.54453
232.33549,277.41483
254.94092,554.88548


==> figures/data/slab_shao_experiment.csv <==
a_l0,d_l0
7.2519491,53.150732
14.488801,56.771729
21.576781,64.989255
29.142688,71.897894
36.322541,78.440909
43.538805,86.221357
50.99742,101.41923
59.151753,113.70342
65.17676,119.93918
73.576888,123.34423
80.207996,129.69391
87.025878,133.43343
94.781463,136.0365
103.38984,146.96966
113.90343,154.84426
126.2036,157.09104
139.31219,162.28258
154.7354,170.66521
172.72299,194.23958
189.69791,242.19541
212.03919,253.20095
235.78788,308.89053
246.29822,394.66227
253.72844,634.42532
260.85946,933.51532


==> figures/data/slabdir_dem_T280.csv <==
a_l0,d_l0
3.8420,24.0125
5.1687,27.8855
6.4955,30.8733
7.8222,32.0167
9.1489,34.5781
10.4757,36.0188
11.8024,36.0188
13.1292,36.0188
14.4559,41.1644
15.7826,48.0251
17.1094,48.0251
18.4361,54.0282
19.7628,54.0282
21.0896,54.0282
22.4163,54.0282
23.7430,54.0282
25.0698,54.0282
26.3965,57.6301
27.7233,57.6301
29.0500,57.6301
30.3767,57.6301
31.7035,61.7465
33.0302,72.0376
34.3569,72.0376
35.6837,72.0376
37.0104,72.0376
38.3371,86.4451
39.6639,86.4451
40.9906,86.4451
42.3173,86.4451
43.6441,86.4451
44.9708,86.4451
46.2976,86.4451
47.6243,96.0502
48.9510,96.0502
50.2778,96.0502
51.6045,96.0502
52.9312,96.0502
54.2580,96.0502
55.5847,96.0502
56.9114,96.0502
58.2382,96.0502
59.5649,96.0502
60.8917,96.0502
62.2184,96.0502
63.5451,96.0502
64.8719,96.0502
66.1986,96.0502
67.5253,96.0502
68.8521,96.0502
70.1788,96.0502
71.5055,108.0564
72.8323,108.0564
74.1590,108.0564
75.4857,108.0564
76.8125,108.0564
78.1392,108.0564
79.4660,123.4931
80.7927,123.4931
82.1194,123.4931
83.4462,123.4931
84.7729,144.0752
86.0996,144.0752
87.4264,144.0752
88.7531,144.0752
90.0798,172.8903
91.4066,216.1128
92.7333,216.1128
94.0600,216.1128
95.3868,216.1128
96.7135,216.1128


==> figures/data/slabdir_dem_T380.csv <==
a_l0,d_l0
7.0763,34.6126
9.5200,39.8045
11.9636,44.2272
14.4072,51.3606
16.8509,54.9027
19.2945,56.8635
21.7381,58.9696
24.1818,63.6871
26.6254,69.2251
29.0690,72.3717
31.5127,79.6089
33.9563,79.6089
36.3999,79.6089
38.8436,88.4544
41.2872,88.4544
43.7308,88.4544
46.1744,88.4544
48.6181,88.4544
51.0617,99.5111
53.5053,99.5111
55.9490,99.5111
58.3926,106.1452
60.8362,106.1452
63.2799,106.1452
65.7235,106.1452
68.1671,106.1452
70.6108,106.1452
73.0544,113.7270
75.4980,113.7270
77.9416,113.7270
80.3853,113.7270
82.8289,113.7270
85.2725,113.7270
87.7162,113.7270
90.1598,113.7270
92.6034,113.7270
95.0471,113.7270
97.4907,113.7270
99.9343,113.7270
102.3780,113.7270
104.8216,113.7270
107.2652,113.7270
109.7088,113.7270
112.1525,122.4753
114.5961,122.4753
117.0397,122.4753
119.4834,122.4753
121.9270,122.4753
124.3706,132.6815
126.8143,132.6815
129.2579,132.6815
131.7015,132.6815
134.1452,132.6815
136.5888,132.6815
139.0324,159.2178
141.4761,176.9087
143.9197,176.9087
146.3633,176.9087
148.8069,176.9087
151.2506,176.9087
153.6942,176.9087
156.1378,176.9087
158.5815,176.9087
161.0251,176.9087
163.4687,176.9087
165.9124,176.9087
168.3560,199.0223
170.7996,199.0223
173.2433,227.4540
175.6869,227.4540
178.1305,227.4540
180.5741,227.4540
183.0178,318.4357
185.4614,398.0446


==> figures/data/slabdir_dem_T480.csv <==
a_l0,d_l0
11.2908,50.8086
15.1898,56.4540
19.0888,59.0797
22.9877,65.1392
26.8867,68.6602
30.7857,74.7185
34.6847,84.6810
38.5836,90.7296
42.4826,94.0899
46.3816,94.0899
50.2806,97.7088
54.1796,115.4740
58.0785,120.9728
61.9775,120.9728
65.8765,120.9728
69.7755,127.0214
73.6745,127.0214
77.5734,133.7068
81.4724,133.7068
85.3714,133.7068
89.2704,133.7068
93.1694,141.1349
97.0683,141.1349
100.9673,149.4370
104.8663,149.4370
108.7653,149.4370
112.6642,149.4370
116.5632,158.7768
120.4622,158.7768
124.3612,158.7768
128.2602,169.3619
132.1591,169.3619
136.0581,169.3619
139.9571,169.3619
143.8561,169.3619
147.7551,181.4592
151.6540,181.4592
155.5530,195.4176
159.4520,211.7024
163.3510,211.7024
167.2500,211.7024
171.1489,211.7024
175.0479,211.7024
178.9469,211.7024
182.8459,211.7024
186.7449,211.7024
190.6438,211.7024
194.5428,211.7024
198.4418,211.7024
202.3408,230.9480
206.2397,282.2698
210.1387,282.2698
214.0377,282.2698
217.9367,282.2698
221.8357,282.2698
225.7346,282.2698
229.6336,282.2698
233.5326,282.2698
237.4316,282.2698
241.3306,282.2698
245.2295,282.2698
249.1285,282.2698
253.0275,282.2698
256.9265,282.2698
260.8255,282.2698
264.7244,317.5536
268.6234,317.5536
272.5224,317.5536
276.4214,317.5536
280.3203,317.5536
284.2193,317.5536
288.1183,317.5536
292.0173,317.5536
295.9163,317.5536
299.8152,317.5536
303.7142,317.5536
307.6132,317.5536
311.5122,317.5536
315.4112,317.5536
319.3101,423.4048
323.2091,423.4048
327.1081,508.0857
331.0071,635.1071
334.9061,635.1071


==> figures/data/slabdir_dem_T580.csv <==
a_l0,d_l0
16.4853,65.0737
22.1781,71.3308
27.8709,84.3000
33.5637,90.4683
39.2565,95.1077
44.9492,103.0334
50.6420,109.0942
56.3348,123.6401
62.0276,132.4715
67.7204,142.6616
73.4131,154.5501
79.1059,161.2697
84.7987,161.2697
90.4915,161.2697
96.1843,176.6287
101.8770,176.6287
107.5698,176.6287
113.2626,185.4601
118.9554,185.4601
124.6482,185.4601
130.3409,185.4601
136.0337,185.4601
141.7265,185.4601
147.4193,185.4601
153.1121,185.4601
158.8048,195.2212
164.4976,195.2212
170.1904,218.1884
175.8832,231.8251
181.5760,231.8251
187.2687,247.2801
192.9615,247.2801
198.6543,264.9430
204.3471,264.9430
210.0399,264.9430
215.7326,264.9430
221.4254,264.9430
227.1182,285.3232
232.8110,285.3232
238.5038,285.3232
244.1965,285.3232
249.8893,285.3232
255.5821,285.3232
261.2749,309.1002
266.9677,309.1002
272.6605,309.1002
278.3532,309.1002
284.0460,309.1002
289.7388,309.1002
295.4316,309.1002
301.1244,309.1002
306.8171,309.1002
312.5099,309.1002
318.2027,309.1002
323.8955,337.2002
329.5883,337.2002
335.2810,337.2002
340.9738,337.2002
346.6666,337.2002
352.3594,337.2002
358.0522,337.2002
363.7449,337.2002
369.4377,337.2002
375.1305,337.2002
380.8233,370.9202
386.5161,370.9202
392.2088,370.9202
397.9016,370.9202
403.5944,412.1336
409.2872,412.1336
414.9800,412.1336
420.6727,412.1336
426.3655,412.1336
432.0583,412.1336
437.7511,412.1336
443.4439,412.1336
449.1366,412.1336
454.8294,412.1336
460.5222,412.1336
466.2150,529.8860
471.9078,529.8860
477.6005,529.8860
483.2933,529.8860
488.9861,618.2003
494.6789,618.2003
500.3717,741.8404


==> figures/data/slabdir_fe_T280.csv <==
a_l0,d_l0
3.8420,43.2226
5.1687,43.2226
6.4955,43.2226
7.8222,45.4974
9.1489,45.4974
10.4757,48.0251
11.8024,48.0251
13.1292,50.8501
14.4559,50.8501
15.7826,54.0282
17.1094,61.7465
18.4361,61.7465
19.7628,61.7465
21.0896,61.7465
22.4163,66.4963
23.7430,66.4963
25.0698,72.0376
26.3965,78.5865
27.7233,78.5865
29.0500,78.5865
30.3767,78.5865
31.7035,78.5865
33.0302,96.0502
34.3569,96.0502
35.6837,96.0502
37.0104,96.0502
38.3371,96.0502
39.6639,96.0502
40.9906,96.0502
42.3173,96.0502
43.6441,96.0502
44.9708,96.0502
46.2976,96.0502
47.6243,96.0502
48.9510,96.0502
50.2778,96.0502
51.6045,108.0564
52.9312,108.0564
54.2580,108.0564
55.5847,123.4931
56.9114,144.0752
58.2382,144.0752
59.5649,144.0752
60.8917,144.0752
62.2184,144.0752
63.5451,172.8903
64.8719,172.8903
66.1986,172.8903
67.5253,172.8903
68.8521,172.8903
70.1788,172.8903
71.5055,172.8903
72.8323,172.8903
74.1590,172.8903
75.4857,172.8903
76.8125,172.8903
78.1392,172.8903
79.4660,172.8903
80.7927,172.8903
82.1194,172.8903
83.4462,172.8903
84.7729,172.8903
86.0996,172.8903
87.4264,172.8903
88.7531,172.8903
90.0798,172.8903
91.4066,172.8903
92.7333,172.8903
94.0600,172.8903
95.3868,172.8903
96.7135,216.1128
98.0403,216.1128
99.3670,216.1128
100.6937,216.1128
102.0205,216.1128
103.3472,216.1128
104.6739,216.1128
106.0007,216.1128
107.3274,216.1128
108.6541,216.1128
109.9809,216.1128


==> figures/data/slabdir_fe_T380.csv <==
a_l0,d_l0
7.0763,41.8994
9.5200,43.0318
11.9636,46.8288
14.4072,51.3606
16.8509,58.9696
19.2945,66.3408
21.7381,69.2251
24.1818,72.3717
26.6254,75.8180
29.0690,83.7989
31.5127,83.7989
33.9563,93.6575
36.3999,99.5111
38.8436,99.5111
41.2872,106.1452
43.7308,113.7270
46.1744,113.7270
48.6181,113.7270
51.0617,113.7270
53.5053,113.7270
55.9490,113.7270
58.3926,113.7270
60.8362,132.6815
63.2799,132.6815
65.7235,159.2178
68.1671,159.2178
70.6108,176.9087
73.0544,176.9087
75.4980,176.9087
77.9416,176.9087
80.3853,176.9087
82.8289,176.9087
85.2725,176.9087
87.7162,176.9087
90.1598,176.9087
92.6034,199.0223
95.0471,199.0223
97.4907,199.0223
99.9343,199.0223
102.3780,199.0223
104.8216,199.0223
107.2652,199.0223
109.7088,199.0223
112.1525,199.0223
114.5961,199.0223
117.0397,199.0223
119.4834,199.0223
121.9270,227.4540
124.3706,227.4540
126.8143,227.4540
129.2579,227.4540
131.7015,227.4540
134.1452,227.4540
136.5888,227.4540
139.0324,227.4540
141.4761,227.4540
143.9197,227.4540
146.3633,227.4540
148.8069,227.4540
151.2506,227.4540
153.6942,227.4540
156.1378,227.4540
158.5815,227.4540
161.0251,227.4540
163.4687,227.4540
165.9124,227.4540
168.3560,227.4540
170.7996,227.4540
173.2433,227.4540
175.6869,227.4540
178.1305,227.4540
180.5741,227.4540
183.0178,265.3631
185.4614,318.4357
187.9050,318.4357
190.3487,318.4357
192.7923,318.4357
195.2359,318.4357
197.6796,318.4357
200.1232,318.4357
202.5668,398.0446


==> figures/data/slabdir_fe_T480.csv <==
a_l0,d_l0
11.2908,49.8123
15.1898,61.9617
19.0888,65.1392
22.9877,70.5675
26.8867,84.6810
30.7857,94.0899
34.6847,105.8512
38.5836,110.4534
42.4826,120.9728
46.3816,127.0214
50.2806,127.0214
54.1796,127.0214
58.0785,133.7068
61.9775,133.7068
65.8765,141.1349
69.7755,141.1349
73.6745,149.4370
77.5734,149.4370
81.4724,149.4370
85.3714,158.7768
89.2704,169.3619
93.1694,181.4592
97.0683,195.4176
100.9673,195.4176
104.8663,195.4176
108.7653,195.4176
112.6642,195.4176
116.5632,195.4176
120.4622,195.4176
124.3612,211.7024
128.2602,254.0429
132.1591,254.0429
136.0581,254.0429
139.9571,254.0429
143.8561,254.0429
147.7551,254.0429
151.6540,282.2698
155.5530,282.2698
159.4520,282.2698
163.3510,282.2698
167.2500,282.2698
171.1489,282.2698
175.0479,282.2698
178.9469,282.2698
182.8459,282.2698
186.7449,282.2698
190.6438,282.2698
194.5428,282.2698
198.4418,282.2698
202.3408,317.5536
206.2397,317.5536
210.1387,317.5536
214.0377,362.9184
217.9367,362.9184
221.8357,362.9184
225.7346,362.9184
229.6336,362.9184
233.5326,362.9184
237.4316,362.9184
241.3306,362.9184
245.2295,362.9184
249.1285,362.9184
253.0275,423.4048
256.9265,423.4048
260.8255,423.4048
264.7244,423.4048
268.6234,423.4048
272.5224,423.4048
276.4214,423.4048
280.3203,423.4048
284.2193,423.4048
288.1183,423.4048
292.0173,423.4048
295.9163,423.4048
299.8152,423.4048
303.7142,423.4048
307.6132,423.4048
311.5122,423.4048
315.4112,423.4048
319.3101,423.4048
323.2091,423.4048
327.1081,423.4048
331.0071,423.4048
334.9061,423.4048
338.8050,423.4048
342.7040,423.4048
346.6030,508.0857
350.5020,635.1071
354.4009,635.1071


==> figures/data/slabdir_fe_T580.csv <==
a_l0,d_l0
16.4853,66.2358
22.1781,78.9192
27.8709,90.4683
33.5637,100.2487
39.2565,103.0334
44.9492,109.0942
50.6420,132.4715
56.3348,142.6616
62.0276,154.5501
67.7204,154.5501
73.4131,168.6001
79.1059,185.4601
84.7987,195.2212
90.4915,206.0668
96.1843,218.1884
101.8770,218.1884
107.5698,218.1884
113.2626,218.1884
118.9554,218.1884
124.6482,218.1884
130.3409,218.1884
136.0337,231.8251
141.7265,231.8251
147.4193,231.8251
153.1121,264.9430
158.8048,285.3232
164.4976,285.3232
170.1904,285.3232
175.8832,285.3232
181.5760,285.3232
187.2687,285.3232
192.9615,337.2002
198.6543,337.2002
204.3471,337.2002
210.0399,337.2002
215.7326,337.2002
221.4254,337.2002
227.1182,370.9202
232.8110,370.9202
238.5038,370.9202
244.1965,370.9202
249.8893,412.1336
255.5821,412.1336
261.2749,412.1336
266.9677,412.1336
272.6605,412.1336
278.3532,412.1336
284.0460,412.1336
289.7388,412.1336
295.4316,412.1336
301.1244,463.6503
306.8171,463.6503
312.5099,463.6503
318.2027,463.6503
323.8955,463.6503
329.5883,463.6503
335.2810,529.8860
340.9738,529.8860
346.6666,529.8860
352.3594,529.8860
358.0522,529.8860
363.7449,529.8860
369.4377,529.8860
375.1305,529.8860
380.8233,529.8860
386.5161,529.8860
392.2088,529.8860
397.9016,529.8860
403.5944,529.8860
409.2872,529.8860
414.9800,529.8860
420.6727,529.8860
426.3655,529.8860
432.0583,529.8860
437.7511,529.8860
443.4439,529.8860
449.1366,529.8860
454.8294,529.8860
460.5222,529.8860
466.2150,529.8860
471.9078,529.8860
477.6005,529.8860
483.2933,529.8860
488.9861,618.2003
494.6789,618.2003
500.3717,618.2003
506.0644,618.2003
511.7572,741.8404
517.4500,927.3005
523.1428,927.3005


==> figures/data/strip_fix_order.csv <==
dT,R,lam_b,A_b
145,9.193,0.51049337,0.063842609
155,9.827,0.57515506,0.1270241
165,10.461,0.63256222,0.17417446


==> figures/data/strip_fix_order_straight.csv <==
dT,R,A_b
130,8.242,0

